GARLIC: GPT-Augmented Reinforcement Learning with Intelligent Control for Vehicle Dispatching

As urban residents demand higher travel quality, vehicle dispatch has become a critical component of online ride-hailing services. However, current vehicle dispatch systems struggle to navigate the complexities of urban traffic dynamics, including unpredictable traffic conditions, diverse driver behaviors, and fluctuating supply and demand patterns. These challenges have resulted in travel difficulties for passengers in certain areas, while many drivers in other areas are unable to secure orders, leading to a decline in the overall quality of urban transportation services. To address these issues, this paper introduces GARLIC: a framework of GPT-Augmented Reinforcement Learning with Intelligent Control for vehicle dispatching. GARLIC utilizes multiview graphs to capture hierarchical traffic states, and learns a dynamic reward function that accounts for individual driving behaviors. The framework further integrates a GPT model trained with a custom loss function to enable high-precision predictions and optimize dispatching policies in real-world scenarios. Experiments conducted on two real-world datasets demonstrate that GARLIC effectively aligns with driver behaviors while reducing the empty load rate of vehicles.

==> data/add_cmp.csv <==
id,model,cmp
1,1.9751185468168402,2.795596309974561
2,1.996102560467167,3.310751849129709
3,1.8932978947017047,3.2286085884735254
4,1.9830358112852133,2.8971694630437383
5,1.8847546416336556,2.696346318083965
6,1.8741970544352504,2.6312458803408036
7,1.8768005660674743,2.650420503474555
8,1.9222851098664733,2.5432810980756737
9,1.9381785871751942,2.4704336779496128
10,1.8413647064430765,2.4468423345067145
11,1.8449904055996218,2.4341063821476294
12,1.8457018839657569,2.7210530890682754
13,1.8626187818305755,2.4645326909042238
14,1.871080540723134,2.368414936348942
15,1.8536075424645828,2.4968680210395666
16,1.8827982490111226,2.40005943079131
17,1.8029766268976926,2.548958155866531
18,1.817302844093767,2.7575219012148797
19,1.9028375201408476,2.3936982363961614
20,1.808741808294695,2.3488832664056756
21,1.7923233617643062,2.5772999696007264
22,1.7801914970727086,2.6096302374985094
23,1.8648182832090148,2.2175292602519363
24,1.7678474207697774,2.243622676435611
25,1.8162809425185173,2.2191465145174467
26,1.783500687271803,2.238163552770186
27,1.7342702933615368,2.3943770441168626
28,1.814843915882309,2.3360256116124156
29,1.825322448230597,2.2842403708257386
30,1.7790331257793848,1.9594104126763823
31,1.7911232979801195,2.056743854126605
32,1.7300859443586931,2.2888422491201905
33,1.7735483801131247,2.0873532056611497
34,1.722547544807838,2.3072182611283907
35,1.7224740255898376,2.1791716673920023
36,1.7858963858318264,2.238629843468801
37,1.7116431571122266,2.033740140851524
38,1.8008388220725955,2.2217875892509014
39,1.7713223874254767,2.0186423923965666
40,1.7290726335807145,1.8201613424828618
41,1.6937450808760253,2.2369409732539087
42,1.7095771286848385,1.9281503942529328
43,1.7454300336222985,2.3475982483417868
44,1.746373663573392,1.9201572202699462
45,1.6485283270819204,2.2775750648165465
46,1.668730748184664,2.242229562765518
47,1.6670619052045315,1.9486920970491046
48,1.708066831965374,1.812024148512989
49,1.669085859021393,2.00995731039614
50,1.6377041015132063,2.1263566890380288
51,1.7074653212773663,1.8181489739732883
52,1.6326430472493965,1.82872891110735
53,1.6960576980041964,2.0837005563449593
54,1.677247025258717,2.1646104356762685
55,1.664076191714233,1.9327275480368646
56,1.7070174660440127,1.8071937235385993
57,1.6197003409524602,2.0194269008038517
58,1.6831545746832,2.0777736481972453
59,1.6040490954996116,2.027998868811479
60,1.5932956676496748,1.921467653779047
61,1.672374762222375,1.7703295704851096
62,1.5676452372802023,2.0997328896872487
63,1.64663746949123,1.7284294705947278
64,1.5869667103351375,1.7130532266969394
65,1.6036897086505029,1.660732669224382
66,1.6434369225638192,1.8320443325361402
67,1.6709461774719507,1.8773985183975024
68,1.5435699076082914,2.088613058831925
69,1.6468771051878708,1.813908850584938
70,1.5330089318252123,2.008892093554154
71,1.5697998041862076,2.0834513089451376
72,1.626225235009616,1.8491612250273557
73,1.634706363370043,1.9459114477807906
74,1.5154951079814647,1.816354162657287
75,1.5666858666909795,1.6194313414424122
76,1.6085571162898369,1.8219632390962284
77,1.593781662705821,1.6501931601026048
78,1.5251490208238108,1.7753394424905335
79,1.5100457682929702,1.795566083901236
80,1.6153297403042675,1.8129883362425376
81,1.4886981570009326,1.8241188366939576
82,1.5266821591741007,1.5508483515898586
83,1.5117136344466113,1.7800389063499191
84,1.5547894522581063,1.7694361983823947
85,1.540362749485454,1.5021993411005807
86,1.494618424675762,1.6839499591667217
87,1.4772362939817127,1.6233842089383297
88,1.5097646650890402,1.6216687296599934
89,1.5070541571931844,1.6739027436556786
90,1.555121335583089,1.6883701084274163
91,1.4731079933532976,1.9106802378332899
92,1.4554876632231215,1.842226549269022
93,1.5708917198563153,1.54583259095892
94,1.5071376018582807,1.7953204059804986
95,1.5561820807664042,1.8157602192886146
96,1.5577239499764164,1.598509076073923
97,1.4494123649625912,1.688215098861258
98,1.5467294134232867,1.7463122750132154
99,1.519228168378167,1.8385925231619045
100,1.4255502442838726,1.5226426335321819
101,1.4354000030925564,1.392092128383344
102,1.514741547867975,1.8463131954137608
103,1.4939117955477992,1.4726513377689434
104,1.4428399687348905,1.4918648985676854
105,1.4859887005318149,1.5744975547632358
106,1.4809846959010111,1.7213777876241503
107,1.4983893037661282,1.82806981583728
108,1.4396516250686977,1.678779268299185
109,1.4319122741681254,1.6303481965799222
110,1.4133126854587406,1.3632616771066857
111,1.3708884890108375,1.3919254735987878
112,1.3741418810016168,1.7579634543091502
113,1.422454393772641,1.5272924413791558
114,1.3993892512960804,1.4340686369034323
115,1.4766574085809658,1.5279095402203113
116,1.4308255373300611,1.6201776042848939
117,1.353423708175141,1.7345007886202701
118,1.405569994011489,1.61851978955779
119,1.3790933416682463,1.651272362042697
120,1.3463615061340615,1.589854030068594
121,1.4114169004046184,1.501717909720416
122,1.3527514530041032,1.445014221657542
123,1.3698053188873924,1.4305543256306796
124,1.3742678437236377,1.3795079503446506
125,1.3894673884749316,1.4501132004464243
126,1.3962491927539655,1.3354005651064893
127,1.444019718080481,1.3746340146464282
128,1.3799579272093707,1.429572350576569
129,1.3209011243994906,1.4272691458900306
130,1.3990519116232785,1.2690177450071385
131,1.38962252856581,1.4515944192035006
132,1.3031873124286109,1.230760615032396
133,1.3656580852808429,1.5492847754716599
134,1.4134500576692297,1.5822766460974362
135,1.4144665432827295,1.5396901601139166
136,1.3156401489089518,1.3809548983500963
137,1.3977108812848813,1.5836879793417802
138,1.3474793158679963,1.363559743474213
139,1.3241916961676918,1.29695622007567
140,1.3040565504180122,1.5814655150745205
141,1.345164044772768,1.217468102282409
142,1.3609329560947467,1.6378322562633167
143,1.3524294925995044,1.5605205633653303
144,1.3207457872492325,1.3879396032824527
145,1.3163251039799437,1.2660907368297276
146,1.3416168883372015,1.4574996166398102
147,1.2632343551115177,1.5730962968184903
148,1.332173416598879,1.35106373089258
149,1.3341052067953887,1.4139919132375245
150,1.3077896257588886,1.3466670602910467
151,1.248238500452321,1.5541518012895894
152,1.2953171328581419,1.2468649568544805
153,1.334923355401908,1.4231847275388287
154,1.3453904248858803,1.4458435207299791
155,1.273466723885754,1.4466552965140866
156,1.3535139054922094,1.2839274742626074
157,1.3624704839297932,1.266500981034819
158,1.3212814906350583,1.2732029639198388
159,1.2881419929222853,1.148234649181483
160,1.2749609213676205,1.2016534857301395
161,1.3287093502483658,1.4021065080199004
162,1.2684856458867662,1.2739774982421053
163,1.219519081558454,1.4707147939829848
164,1.2392874558946396,1.3822237835872724
165,1.2169128826795823,1.4431519461505908
166,1.224647187972561,1.3712371263845526
167,1.255069860739889,1.2046168904063745
168,1.271910342240208,1.4503544060619034
169,1.2486135929467876,1.4358789809095451
170,1.2756360992338343,1.375704171290123
171,1.2662444424648855,1.377852889741244
172,1.2376569888282425,1.4668974661479595
173,1.19571043944382,1.3262147164305151
174,1.3140487568033958,1.269399388200261
175,1.17416485476233,1.1876086696084343
176,1.1990067098281674,1.3052936920830305
177,1.2550775565181156,1.3531094691219763
178,1.1953362569906425,1.1936734369017008
179,1.2083057636663315,1.1924232773950603
180,1.2116420097281764,1.1216831080504803
181,1.2709030444224643,1.5172774842658798
182,1.2776127784643885,1.1243521829901655
183,1.1545955923305555,1.4208975210774402
184,1.1983543022504841,1.2619413406433906
185,1.2536686821247585,1.1259782680354324
186,1.197180190492293,1.286337531267112
187,1.2075406598452412,1.1932517218717507
188,1.1482375763402717,1.2390015895914017
189,1.1697820158084067,1.2237914058511223
190,1.1878020612180733,1.2634516464985357
191,1.1854484031135064,1.2469209098721856
192,1.2632641765889685,1.176193321219406
193,1.1482279572634086,1.1190315422481312
194,1.1254869826148406,1.2114839897100478
195,1.2583339807931428,1.0705062425073921
196,1.1230346962831732,1.1854341933528403
197,1.1882324425592932,1.3262293496358433
198,1.180438369509813,1.1623145707817673
199,1.2180203993104277,1.111186953538244
200,1.1200984669527336,1.300810862912556
201,1.2139221646796599,1.2018454188820173
202,1.1538557022153832,1.3393041863366284
203,1.1927888919262855,1.337359202265122
204,1.1352052833922859,1.2710255675095374
205,1.1125016749414922,1.1799560721289737
206,1.1832258124868287,1.1126521953636874
207,1.2122019381930735,1.2829730593816138
208,1.171305554726204,1.1120715753207007
209,1.147110902778468,1.1454318151637166
210,1.182225173493346,1.302767302247488
211,1.0855009501832773,1.3629887864243773
212,1.211054668546658,1.1821855491782804
213,1.0972684809487756,1.2861310318082735
214,1.129156260708251,1.0384834349259549
215,1.0850997106477835,1.1271691469183442
216,1.077258853539182,1.0655111001548077
217,1.1421545571121798,1.123259458623546
218,1.1999792800101605,1.1652255450229008
219,1.1466886687402562,1.164433591771988
220,1.0883333268402016,1.0279926306453224
221,1.073533524657915,1.079174353977297
222,1.0711464629689667,1.2307555083575141
223,1.1861016042622485,1.2079169047351135
224,1.1474423850188278,1.184115701281277
225,1.0844209171912524,1.0909234657731022
226,1.1635930058943205,1.096959086854742
227,1.0927506246475305,1.112685511462321
228,1.1279724419173822,1.1596833821313481
229,1.1764800895610952,1.2516930371458503
230,1.1610155804401965,1.0693774037297266
231,1.10865189451933,1.1810882221065435
232,1.0607503742990214,1.004337298978426
233,1.1721379894037902,1.2646920191554194
234,1.1390099862405114,1.1440195115698741
235,1.0961365365460005,1.037872801062064
236,1.1337387121657332,1.0279233650140454
237,1.1117946379675,1.1694613528067523
238,1.0730456075764974,1.0978622900675625
239,1.0893946512996187,0.9728322361787682
240,1.0903306976393397,1.0724965366796277
241,1.145472745046171,0.9837186080400852
242,1.01504491505595,1.3123710992140147
243,1.124961321399574,1.036979474883643
244,1.1399445918506437,1.0456203075014232
245,1.0961184310832328,1.206805518117149
246,1.0135538756642035,0.9532397431633147
247,1.125992842840157,1.121128874215212
248,1.0922023611157594,1.1093413308900406
249,1.0918201304737662,1.243650062314048
250,1.0805878518439966,1.1755566278456264
251,1.0058792172965805,1.115955623852374
252,1.0599046227948639,1.2851725379041878
253,1.004578670469773,1.1951455821315742
254,1.0789427118060486,1.0301847002078721
255,1.0088043419218038,1.1442991679825558
256,1.0521172896526525,1.1870938027433122
257,1.0869684332792517,0.9619449936319305
258,1.0702004354785335,1.2466395096793244
259,1.115693561113095,1.3084491896795867
260,1.0914239383379198,1.2787905720616104
261,1.0858348701173604,1.1074180831924532
262,1.058422441414407,1.1064654993703533
263,1.0062081815491624,1.1922051865162462
264,1.0291164088881346,1.2483809816268405
265,1.063069951366037,1.1377383741608929
266,1.021815083798924,1.0055060252379058
267,1.0809268068320663,1.118968987644884
268,1.038918118958051,0.9924028033979112
269,1.0422454505320498,0.9894261381663505
270,1.0906145834405696,0.9873235836641188
271,0.9578872735919702,0.9539051685165125
272,0.9711311983573535,1.0776735811355338
273,1.0096199158884762,1.0823214524701505
274,0.9682070825140563,0.9869895698913614
275,0.994677898057956,1.0984680882941102
276,1.0785181985350114,1.0435738758215385
277,0.9846496245109104,0.9148328557517975
278,0.9865911341604384,1.077682414523354
279,0.9778518590674072,0.9186653550398257
280,1.0615522796685732,0.9980812217412118
281,0.978743217904259,1.032240516143513
282,1.0185559953130217,1.0966102838855802
283,0.9716647711156907,1.1192664132617243
284,1.041658874584242,1.0663267567660364
285,1.0324425255506102,1.150972283803198
286,0.989787729371371,1.227664842800766
287,1.0160479918219234,1.046870484154994
288,1.021891510391078,1.0537102446598652
289,0.955176634071099,0.8958620166214761
290,0.9355215531768082,0.9051173747161657
291,1.0395272283334644,1.0922463375289762
292,0.988683958802011,1.0042264329412143
293,0.9399176409904422,1.1371518227736883
294,0.9360685434402992,1.0249935509982047
295,0.9871390936564026,1.093521451254876
296,0.969091643557366,1.0505925660019135
297,1.0389929579195798,1.0818256118110006
298,0.9655325531096242,1.056753827188371
299,1.000567597194326,0.9620606609021436
300,1.0263793329565292,0.8455668099975249
301,1.0308702587440954,0.9051273471567969
302,0.9748450764843695,1.0996709044782496
303,1.013581584424251,0.9013705535157284
304,1.0060830620801917,1.2147362912812543
305,0.9137308317485683,1.0976099539758166
306,0.9522764896541225,0.9589865991125952
307,1.0112335633861667,1.1831110295952776
308,0.9119606733763352,1.0833187721388349
309,0.9074955362133549,0.8780765218113629
310,0.9060370929949093,1.0442818737276431
311,0.8818989565476361,1.002266530872931
312,0.9120432904180017,1.0099188211320018
313,1.0019014099294032,1.1450084302602654
314,0.9730273362210208,0.9651964992941783
315,0.9755224516634899,0.970766808932599
316,0.8783598539166185,0.952209487663878
317,0.9063889829935936,0.9094996320757666
318,0.9669710313758494,0.991513723317399
319,0.8763486065500314,0.889014161518001
320,0.956807885933321,0.9434532844116058
321,0.8888544343222046,0.925472570632041
322,0.9223125414062301,0.9069685488002415
323,0.9382085608817026,1.1440063678224077
324,0.8598407757287705,0.9293521964611821
325,0.9512072836732287,0.9538052574446286
326,0.8612307927363487,1.0478100777266524
327,0.9417499722083802,0.9758707185581967
328,0.8506947405233493,0.9336205404429517
329,0.9005909521477504,0.9047920379315648
330,0.9535870194849322,0.8399502926269863
331,0.8500699537935928,0.8415410023102735
332,0.8455941136118138,0.8398337698513771
333,0.9293740634115579,0.9332265417871286
334,0.8495069346184324,1.0794269872933633
335,0.9444058544428126,0.9981427910359643
336,0.9062229636359656,0.8977002175841942
337,0.8803440965639197,0.8996733526159906
338,0.8883609165305297,0.7997963764992663
339,0.8427493589425271,0.8811486337790977
340,0.8640211761083485,0.7974197536092975
341,0.9414431465956401,1.1440781337227746
342,0.8280870230880272,0.999119218816974
343,0.8719338660664105,0.8305474415902223
344,0.846558289501411,1.0396076853440643
345,0.8666582785461163,1.0528477722994147
346,0.8478291653134409,0.7647396730545146
347,0.8944291277978341,1.011678838292095
348,0.9417029698532067,0.8467710185435803
349,0.8731006879237094,0.9452892347123141
350,0.844149586880801,0.8725411764027792
351,0.8799031043924347,0.9003279255561212
352,0.9003946406891643,0.8846017811076504
353,0.8676057077957727,0.8417961223294882
354,0.8324916288391352,0.9256830591075083
355,0.856945496461137,0.9075035337060454
356,0.8302122019973994,0.9564905945798694
357,0.8665898741284688,0.7804078933550631
358,0.8556118524462374,0.896668028172749
359,0.7975019354843538,0.8344603908283448
360,0.9131978688070717,1.0187462504522018
361,0.8947391539606614,0.864559751083433
362,0.8137542464651495,0.7834151323655065
363,0.871528117832833,0.9676819402839509
364,0.9255070196612928,0.8628436867050029
365,0.8633484311460139,0.8759102485002518
366,0.8435032853935147,0.9659844742002766
367,0.8232838783639062,1.029180293961981
368,0.8406709665074459,0.907533861990843
369,0.8190262142987393,0.8000208032224905
370,0.8648429945216666,0.9474242825751931
371,0.8509320340015302,0.9073017274291323
372,0.8667863233185721,1.0199169744469432
373,0.8245417460761937,0.8944836101376885
374,0.8711865509212287,0.7646941079591278
375,0.9037638526368283,0.9870255992996935
376,0.8647276188847998,0.90317790539757
377,0.8828021289659267,0.9366638290348128
378,0.8282265391916359,0.933989552897029
379,0.8931156600604813,0.7858938816830325
380,0.8246835123549606,0.8394648354621165
381,0.7948847700908003,0.8669189200185654
382,0.841125917967726,0.8363927687758539
383,0.7694173679842584,0.7529087194278132
384,0.8148914324669041,0.7765626381058669
385,0.8922222096038633,0.7916430056235786
386,0.80957726867349,0.8281136614421761
387,0.8022926052143075,0.6982329166754736
388,0.8295315984165035,1.0122530781423804
389,0.8579343372688558,0.8786514141440255
390,0.8535438960953972,0.8767648022215957
391,0.7821335715797495,0.8557127712926793
392,0.854514437525748,1.0312250179689575
393,0.8672725618558152,0.8069250663289399
394,0.838078791509452,0.8222272740689355
395,0.8755758104938856,0.9125154106443828
396,0.7467450219773228,0.8317094049899239
397,0.7716680502389552,0.831200874081804
398,0.8105978335135253,0.8363116839124524
399,0.7755967755913824,0.8801443924131294
400,0.8268023330442303,0.9921130157324368
401,0.8209260782514213,0.7542302507414816
402,0.7562435203363336,0.9390626506162675
403,0.8626542423783552,0.7691085041292244
404,0.8274964476078582,0.6822936543184586
405,0.8366492962770328,0.8631035565187516
406,0.7658893876829339,0.8269518909298512
407,0.7470836444533699,0.8666279168371722
408,0.8349007117564008,0.8426040247830044
409,0.7725963534960355,0.7671372324093395
410,0.7375516815562442,0.9088212264292195
411,0.7876098758887571,0.8776555260322562
412,0.7388474855181596,0.850764286742891
413,0.7721303201433212,0.7866786950181659
414,0.7264084704377732,0.9351680383054467
415,0.8179277024813385,0.7325135732669665
416,0.8326879537311023,0.7759798620684555
417,0.836954139966428,0.8573091253391492
418,0.820987389352517,0.7292725489914943
419,0.7965411739045237,0.8161354791671245
420,0.7434204782745808,0.7386158816243847
421,0.7355240777936789,0.7505029603796879
422,0.7505298103382456,0.9332716732734083
423,0.7900839905389045,0.9207830100074377
424,0.8321984826981002,0.9728240191883797
425,0.7826609575907362,0.9238782423458185
426,0.7238076627900468,0.8570942425148681
427,0.7418324103902354,0.761763488783876
428,0.8049655828143758,0.7559639828322914
429,0.7066683234409218,0.8577171970027497
430,0.7375807384773843,0.7755144833121816
431,0.7235186642085246,0.8074738636367503
432,0.7507825512107732,0.8864629041241094
433,0.7286949512389669,0.6579492634169558
434,0.7528565962046334,0.8472313658614852
435,0.7134763771649454,0.853949901807652
436,0.8184487594723332,0.6920289788768987
437,0.8147605708345755,0.7066750954097694
438,0.8078318493689438,0.9171160806304951
439,0.8069177252479776,0.7477391065989994
440,0.7406217390692512,0.7782892862520275
441,0.8015255188693228,0.7366242674972447
442,0.7986257781307476,0.8766345777950391
443,0.714203810646929,0.8227023026267686
444,0.673531063551253,0.9573731792121714
445,0.7836326057342277,0.7425648560532697
446,0.7402744662374163,0.7695591909905662
447,0.7375488531816532,0.7906133458524809
448,0.7820914740546598,0.8049312039202817
449,0.7992677606174798,0.9523589925448599
450,0.6681915230518902,0.8266612165991808
451,0.736654047238589,0.8311607839871806
452,0.7781264928512462,0.8268881649247426
453,0.7438307619314319,0.6378118437966079
454,0.723397636683003,0.7284470186111702
455,0.7268122519329422,0.7346982353295981
456,0.7343853125789905,0.7265383324651861
457,0.7851267748930821,0.8290372195485292
458,0.7762153354626902,0.8541766484896837
459,0.7167320634888185,0.665076043809782
460,0.7363421131764436,0.6677942905932766
461,0.6640128606607738,0.707772175164154
462,0.7011146540952229,0.82328871653538
463,0.7609522950446679,0.6819389687670963
464,0.7395611422499966,0.7490129199606036
465,0.6939761091711422,0.6654043267424243
466,0.7558604453174513,0.8731771464706268
467,0.7620526461667997,0.6890933603309213
468,0.6607662891793464,0.6176633983407285
469,0.6606554377894579,0.6580392774264876
470,0.7371414545587507,0.7176476002127392
471,0.7589531189763328,0.6716393021596896
472,0.7652774989538345,0.6284532963889725
473,0.6827746137569903,0.693872532903571
474,0.6718558246207186,0.7279753968540091
475,0.693551634514424,0.824747437274832
476,0.7513647099519505,0.8854597818412059
477,0.6560840985305444,0.7000626437356419
478,0.6614394785872597,0.7508962572744275
479,0.6313529814685869,0.8119165169364608
480,0.6426415588326568,0.726930405682751
481,0.7149952615311564,0.758521771057034
482,0.7498553224723369,0.7089667472483002
483,0.6428416722714165,0.640133825453883
484,0.7529744701743054,0.8089699620828379
485,0.646265439317642,0.6922984088323171
486,0.7396783235577006,0.8070005492060262
487,0.6991941213143202,0.7253940593608172
488,0.7287278435362672,0.5777176056363384
489,0.6829814990316916,0.7393455565217972
490,0.6873095768192911,0.7986742593063718
491,0.6479007962842581,0.7940650572328093
492,0.6207916795376689,0.7940796697950918
493,0.7242391256829477,0.6938903294882667
494,0.606563884990468,0.5524307519535449
495,0.6971014621611784,0.8140698772444757
496,0.6454687069021707,0.6973533591757705
497,0.7295523831021327,0.8275103613973082
498,0.7177063382384776,0.5677641314655879
499,0.6888990634718578,0.6987544398563846
500,0.674537322496213,0.6579154560749998
501,0.6501710700907543,0.6031132239303866
502,0.6966381901592213,0.679309510695072
503,0.6488688875105273,0.675840208298006
504,0.6728465025386103,0.6489263832585124
505,0.7134383194600874,0.74210230788915
506,0.6524471810432575,0.6696371583515628
507,0.6509297418382557,0.6586475818408757
508,0.7110030222467884,0.6814971258993424
509,0.6876667708199027,0.7252512448524957
510,0.6735016079303895,0.734510961845594
511,0.6564706428898015,0.8528012230968788
512,0.6796474755899664,0.6564877068768771
513,0.6246694658320309,0.8286392236580828
514,0.6859454579795696,0.8348461232515905
515,0.6215529671761156,0.7539194823194189
516,0.6187313298742112,0.8238851631773223
517,0.633777512946155,0.6404419205528785
518,0.6919371691974215,0.6847158006914578
519,0.5955011695637482,0.6932195081401945
520,0.6755160045785997,0.6433185620652757
521,0.5869457464681632,0.5929786464134728
522,0.5894828882944427,0.6606273963252086
523,0.6895636707434569,0.691508777646722
524,0.6788160735135745,0.7070960940000786
525,0.6191870716273697,0.739955485680868
526,0.6744635498213964,0.6164667895991662
527,0.6965875846042735,0.7035929664540191
528,0.6812477985846603,0.7576617492816379
529,0.623107642384286,0.6860396669822153
530,0.6478664874830411,0.682682255219826
531,0.6073352894162327,0.702900042409154
532,0.612146481651693,0.694763241587214
533,0.6881733307540696,0.761201988176735
534,0.5768681662761351,0.5391374618582366
535,0.6375422084446626,0.5739174941564886
536,0.6729863416266676,0.7138071732934114
537,0.5831827883130853,0.7851833508950902
538,0.6392445931774022,0.7500811608536571
539,0.6491046652663124,0.8396944437908819
540,0.6532562805408877,0.7043262486914564
541,0.6307500924779346,0.7598797659647122
542,0.6387927044287793,0.697134125112284
543,0.6698119452213486,0.7449364036848566
544,0.5817939455753627,0.689633089291553
545,0.5779540584157894,0.5725320231938685
546,0.5963739931906441,0.6613376902440568
547,0.6445159449738829,0.7430959312644188
548,0.560667386422252,0.6884515196933398
549,0.5480944570165743,0.6679005098312604
550,0.6559899290364497,0.5107512003835767
551,0.6214547872412467,0.6486860127082064
552,0.5513102462272906,0.5760571979012266
553,0.6704079228132148,0.7054691116359615
554,0.5950165720408155,0.7369468294656392
555,0.6176382175666224,0.7296485942508529
556,0.5968663780730777,0.6225625826009987
557,0.6192801641911994,0.722671339578124
558,0.5573345899465617,0.6227948911189976
559,0.5480316413983596,0.5798749528424305
560,0.6299866757481272,0.7798779034195121
561,0.5558696681109102,0.6596446340114311
562,0.6246252787365834,0.6021924703763653
563,0.6513362530583704,0.5699097894645179
564,0.5934512947823984,0.6246487632727656
565,0.5470712015577006,0.7655956708810201
566,0.6084943550675758,0.6628563239651905
567,0.643299240083907,0.6176654880973725
568,0.5406384065424091,0.6446854996830139
569,0.6444068147812037,0.5401333879700199
570,0.5704685531386292,0.5589016609545697
571,0.5293718691376837,0.7652527964153122
572,0.5244776520744774,0.8159973847955614
573,0.6415013529055913,0.6707372208483616
574,0.6044724371140917,0.783603362818027
575,0.5661233755375055,0.6120736709454263
576,0.5552188458192647,0.6318064343683804
577,0.5274809456175783,0.6432285496699359
578,0.5520746598026439,0.5927325614797061
579,0.5517849784272384,0.8044263841218109
580,0.6196164021722858,0.7783002261096221
581,0.5525642576222871,0.583568322088143
582,0.5864079694336805,0.7957340287966809
583,0.5429808020936617,0.6369040614131387
584,0.5555463686983746,0.590541788148668
585,0.5033533882679934,0.5627222176336455
586,0.5317035981964802,0.6835802836200879
587,0.5236078772003658,0.6052472075041018
588,0.5171800533414543,0.6304180350605244
589,0.5030447786410794,0.6200198541401034
590,0.5587850269871784,0.5023883550834406
591,0.5144872877757383,0.5779549981764818
592,0.5904843276010924,0.721991101425707
593,0.4903479723693077,0.6570427068427508
594,0.5456654127090969,0.6637662938277189
595,0.4904890835099222,0.5475497847392883
596,0.5351795362395692,0.6047803709788754
597,0.5865334247097521,0.5244624061346844
598,0.5334186833075525,0.5379512987609134
599,0.55751577650925,0.6280837341384852
600,0.48463501560455496,0.5534864798378396
601,0.5839831051211638,0.5944748339493181
602,0.562921077835772,0.6434811960497149
603,0.5969993706134927,0.5780882257808374
604,0.5252378204067539,0.5230878802025418
605,0.5809026514300712,0.7431601449373657
606,0.5089386193659564,0.6340264679858462
607,0.584373486024321,0.5601108924633303
608,0.5231206481466424,0.5542989510378958
609,0.57741652791294,0.5193440318695965
610,0.5474511914268281,0.7049409021421762
611,0.5000081339534249,0.5569552922286641
612,0.5406190116054179,0.5224017489865942
613,0.5153691031110789,0.6015423721845464
614,0.6035410866630062,0.7561495572620662
615,0.5329294505840892,0.5271785878172361
616,0.4818614531720806,0.7229607296563281
617,0.5221123958176738,0.731007726558851
618,0.46418941803368,0.5414090529964362
619,0.4595497814580051,0.6920157880799933
620,0.5182987172304979,0.5189844925222213
621,0.5761794559062048,0.6081430775284071
622,0.48587028110414077,0.5294893434631888
623,0.5206484046425671,0.5531306089080045
624,0.49460086486405824,0.5481300069763543
625,0.542406789144531,0.6760935377779658
626,0.5919936211234402,0.5946067146632161
627,0.5679338535520504,0.48649635643337086
628,0.5167640916998862,0.5622656666013175
629,0.5313165915140751,0.5486296861445061
630,0.4774420508332919,0.5340600750559487
631,0.574773853321991,0.5190033385034123
632,0.45447792167023976,0.7569258203267814
633,0.5439074470266291,0.6033123002056359
634,0.48303831066614883,0.49505156607668155
635,0.5295595579500569,0.5553510026551426
636,0.5157582409886258,0.4966052754492362
637,0.546911170505761,0.6840892809935069
638,0.4701059217811104,0.47053068300092143
639,0.5725605081542847,0.5694310117634754
640,0.46749513875595194,0.5230140382289494
641,0.5407143124824951,0.528166519577663
642,0.5122635252762902,0.6226782363455712
643,0.44684958468869973,0.710203215564773
644,0.564780380684737,0.6955872929177112
645,0.44702021164113465,0.4825929049651424
646,0.5016399320013367,0.513280042610005
647,0.556142512426407,0.636029843065499
648,0.48340039695010034,0.676250319947025
649,0.5085011411028477,0.5130161745729358
650,0.5358485173442928,0.6078226689304785
651,0.5572768906214469,0.7689265537285217
652,0.45398438555590903,0.6278908674763141
653,0.4344743102538541,0.6602802238769363
654,0.5578853703925264,0.5420612114293349
655,0.48916449066249335,0.5682395637567639
656,0.4480428738386515,0.6890765878695628
657,0.5377897940265738,0.509370040315859
658,0.5250689839771446,0.644283681538019
659,0.5275665368279366,0.46455748929701896
660,0.5439071118220214,0.4868470514335455
661,0.4505549044578951,0.5798086845835447
662,0.4485107421065694,0.44416660488195864
663,0.48506650486444863,0.5030703355936792
664,0.4271075480882694,0.5359579539900334
665,0.41909539029996884,0.543838626203385
666,0.4922002188786134,0.48478371051862074
667,0.48699020430433493,0.46423154698935803
668,0.4505345459473015,0.5561911420762514
669,0.41735420899378634,0.48539057304348493
670,0.5404268641099731,0.6022058766016296
671,0.5113032062366947,0.6704552139393454
672,0.4450502236438837,0.6238799288458223
673,0.48305000061087233,0.6244535119332761
674,0.4758443959895913,0.3968737260267605
675,0.4033841756664522,0.6727946737308218
676,0.4397834121237395,0.6340016463986814
677,0.5161735407794577,0.5296429415273337
678,0.40493839910240986,0.6767457204469717
679,0.45620429411475294,0.4680023029573681
680,0.49133211830494644,0.49663670864723264
681,0.46779688680257503,0.5125475628539844
682,0.5210180238498503,0.540348340823557
683,0.48095207546315355,0.5861471384645819
684,0.44247667745084346,0.5021045149267078
685,0.5233320249321483,0.5990820639420267
686,0.5104425452382547,0.5896881233386823
687,0.4833424240400035,0.5170187470195344
688,0.5090054704421166,0.6066603171288217
689,0.4842980569088177,0.472248814152964
690,0.44700899097731883,0.6354122334738287
691,0.45205370718630883,0.6242239421116081
692,0.4336544595470875,0.38052026996221444
693,0.5086256609906633,0.5034058126540402
694,0.4199819348889028,0.5468442523062886
695,0.5092468707312744,0.6066225561001534
696,0.4819792441789139,0.4567198479352329
697,0.44254792300196244,0.4867605586113234
698,0.38897833862915415,0.6456152439104615
699,0.45108631368849633,0.4826617838213586
700,0.3916678746024785,0.5083406053236885
701,0.4436315739208033,0.43757138632343584
702,0.3853959038489275,0.45170892817077174
703,0.47699482815759464,0.6402542863743308
704,0.39410453500456516,0.5739446280513376
705,0.39428452201042036,0.48192042568457594
706,0.4248984220367205,0.5127613503119972
707,0.473304971819132,0.465432535475949
708,0.4673962870253323,0.6299609958371915
709,0.37983766396081275,0.45628342236610375
710,0.41437490762497575,0.5724535476655902
711,0.39982740122361876,0.5182491907803415
712,0.37063858149469553,0.58922850120271
713,0.387094934836333,0.45056438251684217
714,0.473374768756207,0.4027743072932173
715,0.41198841487989013,0.42575964018954987
716,0.4734394865051661,0.6257927885597443
717,0.4760779063914037,0.4630001966255511
718,0.4330113611207641,0.45190337547155973
719,0.45166837599604137,0.6478072262693456
720,0.47669026097788225,0.5821831198242259
721,0.46828591387340396,0.4813329535697722
722,0.4966616915645744,0.5072547391087052
723,0.4207730727612766,0.5160056635834359
724,0.36310094619437694,0.4855658555828092
725,0.4811464166397636,0.43437436207866864
726,0.41547750006366174,0.4344712301342886
727,0.3867643122836676,0.43244174968214294
728,0.47401996239675426,0.41919885497135634
729,0.3683557671181935,0.5516920109735935
730,0.4856091454964297,0.509453273020763
731,0.39515871404129344,0.3991383270476791
732,0.46886233500632124,0.46965196484111144
733,0.40036169831400786,0.5292695836783466
734,0.4338700227228953,0.43874519734447964
735,0.42701450276973774,0.455001496853779
736,0.36457291958440546,0.4082960526990018
737,0.452046770611878,0.5327033467415031
738,0.4172500091714482,0.6102121628839053
739,0.4287638325449605,0.5536667985802065
740,0.3620156408227126,0.5723555152472731
741,0.4554710264996863,0.5056733574317513
742,0.3698024352634603,0.4206839799226291
743,0.35372365022106206,0.6129565017467329
744,0.41372251283124073,0.5306563908931803
745,0.44277901739460995,0.5500530095424688
746,0.435259541875861,0.40881500477736354
747,0.45486138130697207,0.45990952309070526
748,0.3450157659429848,0.4321497320362891
749,0.4366716848008111,0.5275516511569287
750,0.33856181734925067,0.379966148985437
751,0.44542639321791944,0.5004231697142364
752,0.3568088745753597,0.4351381687442832
753,0.4107907149185859,0.46707634748820503
754,0.3977490988618255,0.5397026490595616
755,0.34388686610204683,0.4262394039667712
756,0.35017200243973107,0.5123762957573268
757,0.3476144752512518,0.4630976348387535
758,0.4608140950262094,0.48927314777997777
759,0.36931939584020435,0.47252852213780566
760,0.45342488646200785,0.4710574288721048
761,0.46040611700760525,0.47924526193637507
762,0.34943140816516655,0.5701428171997914
763,0.4255736748737399,0.40066076346908863
764,0.3559439219678402,0.5082099428510376
765,0.38339516588959144,0.3736386265429999
766,0.3316647436737897,0.513236560422648
767,0.3447616018605112,0.4359127562661042
768,0.35207205504954225,0.5387150278779701
769,0.3992861564110718,0.3489186550900218
770,0.3926434970444662,0.4535669735772039
771,0.3304651429945217,0.44756573151080775
772,0.4481110795953794,0.403732212430254
773,0.37677465795103693,0.4702635053984222
774,0.31534638315742786,0.44606337865195766
775,0.4015835527046656,0.41321405712219056
776,0.40959127941012186,0.6197984698997084
777,0.3523163450551713,0.5191732489616692
778,0.4283904803593237,0.5058973207682301
779,0.3236341972351192,0.4314893812760078
780,0.3905207234179503,0.5971315500389675
781,0.444666827472803,0.49504382101682237
782,0.4087620247174143,0.418755720584346
783,0.31540954419328543,0.5379585331637259
784,0.4324948174311427,0.4329771122957034
785,0.3874075922389347,0.5897070953358908
786,0.3496834926930191,0.37149203913640516
787,0.34944545007056815,0.47858199110493543
788,0.30501978422088105,0.40094069120815873
789,0.32976405445757395,0.34485964908611816
790,0.31264977663721677,0.35774381017506957
791,0.3100776724700426,0.47570352045854813
792,0.3899046028794678,0.5272804795162636
793,0.31451117638548687,0.5199224720509688
794,0.3057053351745497,0.4084169819404368
795,0.3092810877706376,0.5083199343905349
796,0.3100193844318377,0.42899772021466703
797,0.3785103429621033,0.4918451217756644
798,0.31540029379956463,0.5208331022479135
799,0.4054525318456428,0.39153784591631186
800,0.29168870472744884,0.5479187505413574
801,0.3476212217595876,0.5648709788033638
802,0.37991841829350914,0.47671618159231444
803,0.3723545850510168,0.4291194026789672
804,0.29445073973952546,0.44923376186437775
805,0.3291317693595301,0.47578062593828263
806,0.41409012963114095,0.3901166643622267
807,0.37194667633184086,0.37707524407992854
808,0.29883150741072956,0.439246925944512
809,0.3437496710615579,0.4872536853793891
810,0.3391716721905231,0.3924782457795603
811,0.3462498325126682,0.5680568386088379
812,0.28789702920302773,0.49446651393511043
813,0.2805848747862293,0.34284068917613636
814,0.3518938949625978,0.3253854113380647
815,0.3311668603543771,0.4019671349423271
816,0.3009402759685433,0.5389322808525775
817,0.3300373639387169,0.35172545787537224
818,0.29743506065661335,0.5511456881921288
819,0.27997971813059963,0.38751214701872194
820,0.3467816357515532,0.43109247190136696
821,0.2811348520160533,0.39562917498126493
822,0.39113556082883366,0.43853137671292
823,0.37648724988928406,0.5409182728836082
824,0.29210751529298656,0.44373095583636435
825,0.28562914443990284,0.49969014138822465
826,0.2765705445633789,0.49353003226486686
827,0.298340061697315,0.5413965365947826
828,0.32087351165322264,0.4715413246985022
829,0.4066304819300304,0.48206530552031546
830,0.27635863742326616,0.5297261967391973
831,0.2860731277812483,0.33629419372682573
832,0.40205360192693357,0.3769750454359495
833,0.2757739608204157,0.44200706577849486
834,0.305835341183883,0.4404866193561739
835,0.3289399605535902,0.5384750074479195
836,0.2758553476156002,0.36771746648035286
837,0.37708543427100494,0.5021559245326941
838,0.3577691836855759,0.4493783467480389
839,0.3819929123292159,0.5447500757104655
840,0.38103706227606016,0.3980261283169135
841,0.34240879704786,0.31077414092773925
842,0.314695586518632,0.5445275885583285
843,0.3228034345153579,0.4275515539469417
844,0.3408132307419893,0.40664005480745874
845,0.3434957387068699,0.5443470549164343
846,0.3606043738916195,0.45802055800431524
847,0.2695452244492411,0.3133364891810856
848,0.3896992713635772,0.46622696353875387
849,0.3149047926850297,0.4838418882378363
850,0.31599197790064865,0.42252576630880195
851,0.27949314187005125,0.369203838678841
852,0.278278752370107,0.4515727543406451
853,0.2524691298692396,0.3376726437672579
854,0.324858208836153,0.45552362213052894
855,0.3799254699497977,0.398905437470227
856,0.28359173095898166,0.5463588439833869
857,0.33274022449203317,0.4584100033682066
858,0.3513084049563627,0.39576412667802974
859,0.3096508350184623,0.32958448288422604
860,0.35177743843765735,0.35898878929615874
861,0.30112545247419314,0.4170915257866714
862,0.25592233219057214,0.4555216562875966
863,0.3016270883045944,0.3357745007828675
864,0.2584609152549079,0.31347561218694586
865,0.2983865141860968,0.45289904925847746
866,0.306454588272645,0.45402194713231186
867,0.23705437664413287,0.3216170461573233
868,0.2570489757780959,0.3790220884088762
869,0.30765359144225485,0.4391189597125127
870,0.23862829086953138,0.2906620620461935
871,0.3479209249915138,0.437081076043682
872,0.23478371780113644,0.3346332432454548
873,0.264494774199779,0.391757911118387
874,0.2586633592909514,0.3645241204085975
875,0.2527424717181408,0.41396867581448293
876,0.3445845194236533,0.3498549128074687
877,0.2555689172322039,0.40835807917145905
878,0.3407046103748995,0.4081755943795924
879,0.23807253851412685,0.3868860866447272
880,0.27616329230026276,0.4167418101745353
881,0.27007395197979295,0.34294750034735
882,0.233328118598485,0.3146845094848352
883,0.27270900175861107,0.44438063493931446
884,0.24707073086674108,0.4366653590171665
885,0.32252930292573506,0.43951167932243723
886,0.2525044994391193,0.4474991204666288
887,0.3477772583267818,0.34244647024746117
888,0.35912444304716346,0.43333208841903187
889,0.33109662322573263,0.2671600071706643
890,0.23114105551200437,0.3772759347533815
891,0.28436427262036384,0.4433551170174856
892,0.2882905365584783,0.3934922507507857
893,0.31925939883054927,0.2966043742959307
894,0.28268467024162536,0.4579689744499168
895,0.28312298848420286,0.2954801386803242
896,0.32698100812570724,0.384440922150512
897,0.30362770545977585,0.2919890280482539
898,0.23602383650897596,0.2757047088894326
899,0.3203703829757531,0.2774524618877246
900,0.3333850630228087,0.42965769054115155
901,0.3331958998349095,0.3117785263830535
902,0.2570230632030962,0.46238750029485065
903,0.3059091539821759,0.3471983733614353
904,0.2631610599596931,0.39578646340867785
905,0.3197066104252948,0.3702047671601756
906,0.339922800287085,0.3536579920831498
907,0.3375027505880966,0.350789535685945
908,0.27120532380507734,0.5202977155856032
909,0.3102946914820654,0.38035736148489036
910,0.2717376521251207,0.34084611296164047
911,0.21212365901278546,0.30370991577246326
912,0.26107213321696354,0.3710413431356407
913,0.3009844418652528,0.4598108363671632
914,0.24732661617359392,0.43975788235302266
915,0.21464132806856356,0.2668012382860687
916,0.21362332276232993,0.26149678048758396
917,0.30954784887615094,0.45879935001447414
918,0.317161196320341,0.4668867421346269
919,0.22627705373525375,0.3758259969888008
920,0.28194194670072015,0.4266746286883041
921,0.3215129350375874,0.41031296458688654
922,0.3051362167866636,0.2967500056756128
923,0.21352915907390552,0.2734843629591972
924,0.3303611161408494,0.36998727642560997
925,0.2537906234638587,0.39806717645532763
926,0.2735642911463955,0.3740060024949711
927,0.21479195872094814,0.3508173180562967
928,0.21492444838627073,0.4563112796507525
929,0.26176453497058255,0.5048814655494185
930,0.26537469091927907,0.3382810600907113
931,0.20034207302890578,0.39118931024348486
932,0.20703530868841036,0.4233384960520389
933,0.22551690877850838,0.29819584566797036
934,0.2928500811611717,0.4320282836769164
935,0.2670916828717449,0.3691240385438579
936,0.23310736287492095,0.45084087390410305
937,0.19057467113586382,0.4218978192017387
938,0.31441966392834997,0.3199359177814035
939,0.19783401723445948,0.3733743826244472
940,0.31214491455194465,0.48637538277368403
941,0.2944644763766291,0.5007756761385036
942,0.2357903446453778,0.4009190466075991
943,0.23962411703782763,0.2792833528283999
944,0.189276058145068,0.44570615395591084
945,0.25620313921092075,0.3465625367765219
946,0.23001321362832977,0.41459330241706865
947,0.2604425154749083,0.33821485515260524
948,0.18206432959200142,0.4667355575785489
949,0.20787675301001804,0.3881635534639959
950,0.27415125045462896,0.3046229106002107
951,0.22131118969045488,0.4031653216512647
952,0.22778095176226298,0.44518877953117153
953,0.22651042833532167,0.31002527372973826
954,0.2129907637357601,0.2872247727362548
955,0.2790382149505396,0.39400802239874555
956,0.22140068615872704,0.2768618710387508
957,0.1836181849818181,0.3037232906635534
958,0.24395856600340937,0.374264360811606
959,0.22282931090385794,0.2795063893634528
960,0.30473299005535726,0.3448983893537529
961,0.27606425495815823,0.4515540492261073
962,0.30147174031681717,0.34327130138790657
963,0.21866516195228267,0.33269889753753235
964,0.26587213230773404,0.439505117289336
965,0.2606285710484244,0.24569304840227776
966,0.272288025750503,0.46365974419347344
967,0.23039185705378656,0.249280900864265
968,0.18185430631753827,0.3561948898627065
969,0.1932445013517288,0.4694015412814748
970,0.2283676614050167,0.30269807090409934
971,0.28103201159264335,0.3212439706973471
972,0.1867811516985205,0.3922912381780922
973,0.15979757134305106,0.3503054117898128
974,0.29626853536601677,0.33207838372564735
975,0.21163085802425904,0.35656865674739696
976,0.1936496024707435,0.22135309273408527
977,0.17909035585765212,0.29104406790827664
978,0.2749294107091168,0.2558761131515046
979,0.24592617163838465,0.2781592144110724
980,0.19373953817049805,0.29807812946484474
981,0.20139096599619355,0.32971226137022486
982,0.181968839751581,0.2934541489810753
983,0.2631846941435688,0.35599323422256995
984,0.2033425995351598,0.3385002292286987
985,0.16135591915544692,0.42068056968730366
986,0.19915978683389965,0.3756127370479274
987,0.27922636541947504,0.2829127753268269
988,0.282366271250365,0.34214001298108443
989,0.20387422715336914,0.3776188741910217
990,0.2702637291408879,0.2809079556492511
991,0.17707830990855478,0.45807724494892127
992,0.15096912088607511,0.2937006679935749
993,0.23694446887734702,0.34843505295451854
994,0.14735258733014722,0.39901115552292893
995,0.15285502842379226,0.3502165908009735
996,0.15095589145472998,0.3872669792001514
997,0.2527170172404098,0.2236187616204116
998,0.22496711343708234,0.3490602100331808
999,0.22787931870887734,0.3276154170207601
1000,0.15820361657313267,0.3478456242512416


==> data/add_cmp2.csv <==
id,model,cmp
1,30.20311612798108,36.7300591747423
2,30.774083535398308,37.96767365562685
3,31.22058255096264,34.31590469101499
4,32.57541628129609,34.27007638749105
5,33.85371941475338,36.07707037823495
6,31.84384100962204,37.78443174915993
7,33.42623349140785,34.80977726875818
8,33.0713030082945,36.82151034272599
9,32.44477168332072,38.73600601399042
10,33.036368851412185,36.84996727382896
11,33.94711278025531,37.50993247257461
12,31.666867982777845,36.123786745911836
13,32.19185895023298,33.72755259898377
14,32.75879152485195,37.95615186132975
15,32.63685652414545,35.7593079815454
16,34.04220093007693,35.294954514068834
17,33.304000182026705,36.563550517265
18,32.13880491424819,36.576189143584045
19,32.455590448683715,35.197903188570514
20,32.33023627564185,33.42293012119219
21,33.447142605425775,33.24868935306799
22,34.27057132033502,34.985221176608555
23,32.942588683127354,35.76598035103093
24,34.00478901116638,37.102285518970746
25,35.19446653734926,34.670311252099246
26,33.61098237873263,35.77502595315167
27,32.80024749437312,33.707148491287626
28,34.02096238362897,38.91480510111913
29,32.941373881987815,36.560471432795
30,33.95720188639503,34.53604589620571
31,34.81701108561095,38.75892015187618
32,34.92417989262356,36.5005245773779
33,33.50882354531363,35.88797708189308
34,34.48175665081425,33.974407918413604
35,34.63926503879429,34.202394658184694
36,34.81361187801999,37.5628177126093
37,34.70107923760472,35.81731510082745
38,33.47140825806982,34.11348374703693
39,35.001378306261515,37.09113349200747
40,35.03612777089937,34.43311526824983
41,34.884591929635924,38.229638728619335
42,34.2692555643813,34.65487795234962
43,33.56825627479485,37.760035044950044
44,34.92090089611065,36.93063763716819
45,35.893525696625375,37.569975905814495
46,34.747725425930895,34.26968715116822
47,36.64021231100118,34.46923437661999
48,34.78277439211331,33.570389492947086
49,35.85067278069211,35.464694919949665
50,35.859475493569164,34.36495666096619
51,34.208647249080016,35.04270200351089
52,36.21642296622698,37.163082636919896
53,36.74033895118778,36.73611617258292
54,35.342827306424944,33.441880709710205
55,35.412719413743915,37.88709652771939
56,36.4965741607444,37.29760899874716
57,36.928783031317785,34.79062428824879
58,33.944742402305195,35.42552446770229
59,35.709746351959645,36.578645234205226
60,34.336784248584024,34.464223635147775
61,34.954120246755664,38.35548501066889
62,34.849053086164474,36.39842557467683
63,34.94776079920281,34.53221491211063
64,34.47455859242215,37.252310587921805
65,35.107916329755284,38.412176818863784
66,35.35200993778193,35.274008594155276
67,36.731255126655874,36.44237681242902
68,37.19058617000834,35.482592934759765
69,36.13977896584006,39.18501923406796
70,36.48762207383045,37.60837782880518
71,34.83063459363361,35.16802603999937
72,36.23244057855104,36.50654380393358
73,36.385924398569074,36.746033382704
74,36.37901994257976,37.06282950557456
75,35.729364939212886,37.966212366300475
76,37.249918272007726,37.4659981449917
77,34.838795402480336,33.39073282021114
78,37.15859944003025,34.96458033866793
79,37.73105025203483,37.51057056714984
80,36.027357856433866,36.35556734209497
81,35.263469760181,37.65873785571316
82,37.07272268144878,37.61008849306301
83,36.2005454473177,39.18901535527567
84,35.76186259366953,34.992198532902584
85,37.842839186800774,37.73571337988868
86,36.339107025095736,36.31224943459935
87,35.95524514791053,38.49620319828974
88,38.004716419958,36.237683899324566
89,36.15918322400254,37.56116076261622
90,38.05156968367787,34.93906341255618
91,36.205476186219684,35.666027479443414
92,37.962638352901784,35.94614623638425
93,37.602344117740955,35.832076923565474
94,36.58736016841719,37.215449276790714
95,36.68836332560086,35.58047591665249
96,37.54576277836718,37.85334224324094
97,37.89622690786246,34.996899204467226
98,37.68389030385642,37.12605149332385
99,37.426363664168434,34.75463332119375
100,36.15089530582369,34.598070585020274
101,35.91052860538597,33.21460255226134
102,36.8188847841148,36.11415507815499
103,37.254223303383604,34.73708005176501
104,36.81560603445234,35.923256583483635
105,37.31709670780326,37.01074928571698
106,35.827406487598644,39.56666485998352
107,37.371112319126716,37.346749715396065
108,37.11486395598358,36.179752539624644
109,37.79338901616914,38.480011438942775
110,36.02827966686414,37.62582774848141
111,37.73866395758206,34.815756277856
112,38.89839709605346,35.77002645644301
113,38.15099495895666,36.24579907639382
114,37.80403604793619,35.25123698038374
115,37.8506151963547,37.412116900879624
116,37.974764340499085,35.76790738986104
117,37.74702704827331,34.09366759036303
118,37.593984402615874,38.427475787263184
119,37.65043594022319,34.78359111425679
120,37.514914362204436,35.315372048669495
121,37.86260637293333,37.45029917693274
122,38.73647845401244,36.14771419710358
123,38.16758150926296,35.90145230643065
124,36.247396024737874,35.38954847463903
125,38.78188769277992,37.37543838808643
126,38.552321694444124,37.00918393143651
127,39.0073306225954,39.41116133560085
128,38.03137128508763,35.496124670812854
129,39.74136418814195,36.72801923778459
130,36.791909730514526,35.258646209952076
131,37.74318738293972,36.93346829599638
132,38.90028511056867,39.9103335716408
133,38.24317344780938,38.564668245293255
134,38.81584596650818,35.40164935978943
135,39.78354591038112,37.48528653174535
136,37.86392607627959,37.31117518917069
137,37.8050478678342,35.51802179286864
138,38.036750826913874,35.54876783163229
139,37.06833029919546,37.96513320928484
140,38.65305769532752,35.694013428288294
141,38.59312806235901,35.81135993404276
142,38.75534378865985,37.32409022240533
143,36.87461370541087,37.62905313277846
144,39.01447191623625,36.52834250760017
145,40.01122779732694,35.6186714444364
146,38.801616505155486,35.76430597318547
147,39.35511085702426,34.63402951418177
148,40.08581923269433,35.16594296410562
149,39.73707086372864,38.82641698224814
150,39.44933418770616,38.737777843828255
151,40.37368102673211,35.795061596732786
152,38.930919615804,35.45352363348863
153,38.61492826900844,37.67207863976272
154,39.9698929382293,38.51676740667519
155,39.90264266137833,35.50602670949308
156,38.628901043579134,35.3741105522895
157,37.60204612773015,36.1840903451803
158,39.882788022173614,37.471301365681605
159,38.33140094136439,34.20852925411338
160,38.52455116696736,37.4857125133637
161,37.83717611529931,36.595531322379706
162,39.613098099799544,36.932627354848115
163,38.31066016044863,38.79602680716612
164,38.09364445417386,35.76685369782719
165,39.35603328173198,38.84856869687457
166,39.87039659814018,35.38349158734153
167,38.38120973646291,37.52778483632455
168,37.86548695359047,33.495623652649314
169,39.75435681749002,35.45557795282911
170,40.53466531530164,35.20906308701474
171,39.9224365389424,38.6373484803923
172,39.42261677035683,37.148001422908074
173,38.746836031775054,35.62852381851392
174,40.0330935446415,36.367826783222135
175,40.22699507074009,33.85887310043695
176,40.76895811811396,38.24236398817037
177,40.363384374370085,34.9578253280384
178,37.98500513929443,37.65078414799031
179,40.22904933685008,34.74114881016672
180,38.42607139433984,36.64907058724173
181,40.05858631844169,39.43095480588336
182,39.51913179315277,37.252085942373775
183,39.28996941272057,36.9157953997067
184,37.96482514891061,38.34607541765162
185,40.43874707311658,37.344162188783926
186,38.61966986860378,37.25536597984376
187,38.45382420068429,38.63058789377708
188,40.41717123183441,39.44439419937446
189,40.606990383554376,36.18853438616859
190,40.220416865840235,38.128560511177184
191,38.11773181838863,33.94799932830424
192,39.78898103408801,36.28088160891842
193,41.010797932935674,39.664625135475575
194,38.982949878916855,35.07116340175127
195,37.95117036993433,38.14157601399954
196,39.742944607978515,36.03960277369498
197,38.56329853905833,34.49633734106452
198,40.27847038971983,39.76495595067399
199,39.85703250264998,38.225193542529006
200,40.67868221848632,38.4864230498821
201,40.61217776197461,37.81524708764116
202,39.219588030813235,36.97440235023421
203,39.059834055543604,35.567114100487856
204,39.47938832564988,34.414002283559945
205,38.793489199790436,40.21343983629613
206,39.384307614787616,38.14439218860012
207,39.5310590118018,35.239839403962534
208,38.68430147185133,38.38229737863172
209,40.72178249514264,38.40082182634471
210,39.47881258566073,38.78460990101919
211,39.202647703676234,35.68957376942394
212,38.1928654544457,39.705274677094316
213,40.245885229317615,37.39339046670252
214,39.51532808911679,39.98621011468305
215,38.81308775118908,39.360544870636595
216,41.31033270405372,37.18423822907695
217,39.72171131705,37.1440350232957
218,40.930773453452176,37.71413991848831
219,38.64361865115944,35.89576029858551
220,40.115762574008144,36.90841062818913
221,39.21615412306324,36.640101968718774
222,41.49269106849333,37.57148876141794
223,41.16980136128036,35.015569790280246
224,41.44808197907144,36.22956927654563
225,41.32612767282642,35.818156300000915
226,39.39245318716847,38.3932763598407
227,39.18793200158894,34.67190156566068
228,40.97669011830954,37.67226864369968
229,39.73969703676091,34.889904901221236
230,41.07437768006591,33.862234002365035
231,40.421879838516716,34.56266655590705
232,41.387728439238515,34.592041174946466
233,39.40646046098206,39.155335355841366
234,40.81505640346682,37.13329092734074
235,39.674848949044126,36.48212831646925
236,38.892464559427616,35.55555887081897
237,39.542323877182994,34.00610831149706
238,39.677235066468356,39.63300108723752
239,39.939829944445286,35.863834335860446
240,39.944447963376,34.40736384882856
241,41.02386790783053,40.16589701539211
242,40.793736578754825,40.37914664136418
243,39.362755150266175,39.13718128100095
244,40.68160522393006,36.55539303776107
245,41.58897464560429,35.30365191926617
246,39.35391388089439,34.98105736003677
247,41.29664670413982,37.04024417305558
248,39.966208511051164,34.92388612004318
249,41.846423101854974,35.81623451729673
250,39.99533638524641,37.98738499240884
251,39.90078410138956,38.26663928733289
252,39.9488864624644,39.4941303991388
253,41.080263503168204,38.232080248410526
254,39.611271795905076,38.377652830965914
255,39.95379548093116,37.74552574100984
256,39.58960502390296,36.01554948211978
257,41.990905482109504,38.8365282997813
258,41.56663922318578,39.34712525583849
259,39.794148538812024,34.004392423613815
260,38.90456766440984,36.92805494382034
261,39.77613231514504,37.66759376516752
262,39.68658725364517,35.40697692819673
263,40.55727388416831,37.51176716770305
264,39.01367156404798,35.71321804771755
265,40.29368733096799,35.34963023028838
266,40.44403982293239,36.23489807483577
267,40.32515888717811,39.66687062950871
268,39.780237741039855,38.618156183099224
269,41.5509396368323,35.67773690232872
270,42.038618401465804,37.31815155880988
271,41.0575005700974,35.90444604192538
272,40.633358735386736,37.64331125567492
273,41.936050563064995,40.44771883923865
274,41.18616132941857,40.655186259204555
275,41.62468319102751,38.00327321108889
276,40.67321622395401,38.87700191085533
277,40.29122304511479,39.82830143258573
278,40.908046843616475,39.20049949344205
279,40.96714318423677,35.43251650916595
280,39.860216960382175,40.1156429220111
281,40.763374228243286,35.262189322401944
282,41.388339788444036,34.9624912106854
283,41.63873565637278,35.56978717568465
284,42.40825241973601,36.65284214445697
285,41.61494692416537,35.151463349399314
286,40.45811281770903,37.55107323227657
287,41.76899359227607,35.91057292064401
288,41.25565609667597,37.66696727818201
289,39.91795203961936,35.94746145410655
290,42.30102449808997,38.350613077893705
291,40.38258169474484,37.5888925832992
292,40.65302286692195,34.98872738789324
293,40.460891573098124,37.559620616280334
294,41.93778360712272,38.83015983687739
295,41.575110687749124,35.443429981098085
296,42.955152068399805,38.76787317718023
297,41.7684191252283,40.14067629300752
298,40.93450344338059,40.039854785332984
299,40.59060928952411,35.102892135694205
300,40.77199418542924,37.161782363876966
301,42.34757884082765,37.735223490478546
302,40.48740363330156,37.85064596873124
303,42.7035924882664,37.0832161784762
304,40.50352182159051,38.9701801518486
305,41.29993960730192,40.8674156171663
306,41.31749591387998,37.10648694452155
307,40.54850654238409,38.16819585886505
308,42.10670819977349,37.32778992446267
309,42.89998911855368,37.61807739151745
310,39.89337493617751,36.78639713589025
311,40.77532561736349,39.400473111106464
312,41.70819281348979,38.442848918885254
313,40.888353673521664,40.140259433502266
314,40.38170270175172,37.107811869906826
315,42.06041366527822,36.137387053071826
316,40.87841354180887,37.41393628242776
317,41.71240318276342,38.35148470468162
318,40.40971087524234,38.29617306865644
319,40.75925929727971,35.78663952174228
320,42.11809426469063,37.51473057352871
321,41.07222468682338,39.23528893928317
322,40.36391114507776,40.13001782516723
323,40.59031024079762,39.060959316673205
324,42.68797261631687,37.28144928515753
325,40.237465078783494,35.29153901833696
326,40.2218566062947,39.318853892122256
327,42.37171662469811,36.50337418985001
328,39.923931334312236,36.14263812302302
329,40.99041928425904,38.07867365151296
330,41.85616245423031,35.27387504625437
331,39.94337191287462,35.61021613598583
332,42.55704708054828,36.685327740371946
333,39.91835238171369,40.01754790693349
334,42.4848183042416,38.79655507108129
335,42.42260645730388,36.836568836152914
336,40.363345409832185,36.808295699724475
337,42.60664320777094,38.83601473845776
338,42.19565124023623,36.68840011942875
339,40.362642771097505,37.69835733060125
340,42.331438666802995,40.89945487012614
341,42.97656072016325,37.037440601627075
342,41.522071404016366,38.16917819182264
343,41.42004356739783,37.83197225280073
344,41.59192353000025,35.219651927337075
345,42.40137643684864,35.93353917655447
346,40.470951337394695,38.32985451649334
347,41.55476103897017,38.37657535049839
348,41.94403971074401,41.28003795366789
349,40.47922711215403,36.36424171241567
350,42.20894101387496,37.20615053548653
351,41.456472995842326,35.94611434234818
352,42.831813723561865,40.844225983409686
353,41.44896135652457,35.23141302385027
354,43.865474448051465,36.569341876791455
355,40.480948501068035,38.024667331602366
356,42.45911069805639,37.00137767098928
357,41.17414990615578,38.90766138460942
358,40.261328809686766,35.81102066221846
359,40.698576946818534,39.32103897177603
360,42.89963074758357,40.21952738495213
361,43.51411561605088,36.63464015186725
362,42.76976864896758,37.872524165355046
363,43.62005477404034,36.334908052377976
364,42.39615933918796,39.56491610117705
365,40.916784609980226,37.30249330840547
366,42.795743111161734,35.14549784654193
367,42.0979527803748,39.54118124765598
368,43.490068283095205,39.66392309952801
369,43.35585194677861,35.54891794169573
370,41.48094966760321,39.057588037554964
371,41.239609704927,39.2962354836872
372,43.230907739879434,37.705826031891974
373,41.14317378838677,38.8007632749763
374,42.579450930974765,39.32793213990883
375,42.41404922220338,34.69159050547008
376,41.535545653112926,41.16247353355145
377,43.78875029649928,38.549321760420035
378,42.79926553324654,39.3649131472595
379,40.735890711029015,37.84380341840997
380,43.39691947323436,35.585582584382095
381,43.14577617818015,37.0074387086068
382,42.2387604121906,38.6887330699412
383,43.769638567649146,37.9795045498014
384,41.454798159075935,38.30454794398621
385,42.60177934063073,40.18787171429107
386,42.138955670123124,38.960472140961755
387,43.44759641502814,37.47208975429741
388,43.321111516450344,39.06213870533059
389,42.010861214023194,35.093744773479955
390,43.43045302556947,34.81899164114773
391,43.53757581241691,40.08054132061383
392,43.8882438471171,36.109306168757826
393,42.50199247054619,37.87252609492863
394,42.125885591919065,37.69099708764018
395,42.47405572519894,36.26716897674798
396,42.57443438069992,36.85957355834471
397,43.17425967759661,39.96180703683609
398,41.2768926193863,34.87235232908036
399,42.38102567530483,40.14137219939757
400,42.69209351417887,39.83536428152816
401,42.85895623418876,37.74420813413618
402,43.30157928246696,39.24438351103952
403,43.95654898279927,36.38836498350186
404,41.51648771627247,39.646657678398284
405,43.94351088999308,38.825266101610296
406,43.72923602990424,37.92084605977623
407,42.90269076494381,37.56950910871795
408,43.469218163962914,37.90160263141372
409,42.82052943587225,37.28692769196508
410,43.966414075601946,38.41314655315624
411,40.95071011570849,36.62007056454253
412,43.192795462614946,39.127783521891544
413,41.777056334168485,38.47443884244774
414,43.04860397884575,38.46167125346118
415,41.79030470188881,37.94791462922239
416,42.480911378809026,40.40749634206728
417,42.642123973910834,36.25537399492573
418,43.12655952924637,37.744688135416794
419,44.1570996610285,36.69032937723984
420,42.198925178607894,37.27513430991916
421,43.70491735084747,37.21780015694817
422,43.33526717823285,37.56168987087779
423,43.63804329333058,35.71969310490082
424,43.799060826394225,37.711167752486276
425,42.58396486844837,39.767733004464446
426,43.551799274474426,36.059690859110525
427,43.14101780423985,35.932277281917
428,41.374065459486516,39.97690788956766
429,43.470966075582396,37.52453362073748
430,44.22766929754565,36.17810713394718
431,43.583720438764864,35.39195384377725
432,43.593907798975046,38.355977799605114
433,42.96914203598917,36.115528152833164
434,41.30113919265896,35.677849839826685
435,42.826388054355924,40.739340400395264
436,43.15846021955332,35.33277218273769
437,42.610442961169035,40.76152894395787
438,43.93433338599342,37.95406681333096
439,43.378203809551756,41.77067466374557
440,44.10163936633679,40.05706318108304
441,43.91358510690017,40.28105169833076
442,43.13793418491407,36.66990905870105
443,42.828000952745796,36.68758529608561
444,43.253497018497676,38.777074799270494
445,43.17026992086064,38.70657176737875
446,42.68515289047047,36.81576370372703
447,42.583092002691615,39.171807773547386
448,42.100239202222006,35.77922658058209
449,43.48454393564902,39.084173387624446
450,42.788034086475356,39.56874923212869
451,44.14158864775675,40.36521821973749
452,43.26281528501649,37.16988730639976
453,41.71116131325287,38.246519117867116
454,44.08372651721805,37.805106345304544
455,44.29032132466442,41.072095347009395
456,43.69228890435543,38.391950925699284
457,42.2807199545819,37.94509797466479
458,43.8908938307708,41.423199867523714
459,43.041613428969896,39.781483644395564
460,42.867805836423166,38.51327529264084
461,41.99286020226734,41.44408423897536
462,44.14050067760737,37.6648159408455
463,43.05747645453177,39.44579188967626
464,43.390994352493315,37.06020848450701
465,43.467304450477165,40.58176324703572
466,42.573214152348264,40.85052095257373
467,43.51112245354973,36.53075300262626
468,44.67518042483033,39.94949947711278
469,43.31680849536992,39.018143343548836
470,43.68175834021382,36.3826428723216
471,43.86340110557775,39.55795512953227
472,43.55601190587098,39.47984438607303
473,44.322226850252434,37.17066616422705
474,43.25754974884442,37.28049599659683
475,43.046541404436766,35.36825251943108
476,42.78456885607533,38.0802049945397
477,43.9412382697281,39.32740477549642
478,42.02681970571513,39.4752913897521
479,42.95530313433324,37.66792861456597
480,44.97459410154836,39.827598721514725
481,44.47959396383064,40.6888707657404
482,43.19718378465932,40.01823706181433
483,43.57200277902261,38.387866664488485
484,42.185145741753296,37.13084700527707
485,44.18060195850605,37.42699651283283
486,44.38048093891307,36.32979820104813
487,42.83835151591315,40.57291179681276
488,42.86876774059138,35.711566415585196
489,43.61757000213599,39.3354205574759
490,44.571758373272154,39.85070497081098
491,42.81817817067663,37.12923597716092
492,42.68095773298216,38.39130512507251
493,41.91896103840778,38.704053445666084
494,42.67827873745386,39.30775395007528
495,44.474461890706,35.3483187204026
496,44.58613830129406,37.04047621488482
497,44.23104938331808,36.8640820525758
498,41.951062967704054,37.4997318278425
499,44.12216910073704,39.8055734670934
500,42.04606623872793,38.87266614742065
501,45.00289849700478,36.81863139339244
502,43.93643873518996,39.286960864652826
503,43.25645532132011,39.21396652376501
504,42.89275395427787,39.90950330615504
505,44.39636907909146,38.95863455126237
506,43.74322117745037,37.60640326927544
507,44.143251761001004,38.05006823982339
508,44.27536793453119,38.21529437595778
509,42.15765921213152,37.07043060085214
510,42.59926559957443,38.50020042998452
511,45.07429125323742,35.54717792613107
512,44.700465020357804,39.87992474213149
513,43.38160504238159,39.07849028560842
514,45.12436292618601,40.62410782961215
515,44.02999546756569,37.67441973161061
516,42.784522523326544,38.95595650387852
517,44.135791362962934,37.97577864440844
518,43.4721453475505,39.390388505281145
519,42.71207543031833,37.50050243750585
520,44.4682931188674,38.94254322872195
521,45.12912832692957,37.07393689221074
522,44.039216933205736,38.91741926567587
523,43.88330284830148,37.35442035877555
524,42.10703183884444,38.67638612854433
525,45.010159143786396,40.59280300746716
526,42.45930384939347,35.58215714619373
527,42.8440797780412,40.30544572613095
528,42.859157988614264,41.00092919840713
529,44.498576311436615,40.06764349844791
530,42.829545448464565,36.976749633857715
531,42.260659407984804,36.3388776651274
532,42.69226772319475,37.10416923706159
533,44.184507534893896,38.217865385777955
534,44.96477222222786,37.2407043111061
535,43.5335912399289,37.165981250420145
536,42.724902553967006,35.35934675226933
537,43.16763759557266,39.23559315753295
538,43.79399130524505,38.36189059650742
539,42.95519522712739,35.856378916080075
540,45.23876336480531,38.02362705301175
541,43.15309541851225,38.49038342043527
542,42.35515437072586,41.24621201072436
543,45.2782661599771,37.48757324058505
544,43.61388375660478,38.50618527444741
545,43.69981531994846,37.007574842474384
546,44.84488113379469,35.50295940646516
547,45.3412119319014,37.207982575850146
548,44.687435347858575,35.55468703742697
549,45.52585332992197,38.203470817794035
550,45.17602459676495,41.67277125610557
551,45.54145818667125,39.974945351877096
552,43.15307553493364,40.39997168965999
553,44.16901559417886,41.96397631315456
554,44.733366071011915,38.67073084179958
555,44.6764432661405,38.779115489623386
556,45.17329626216431,40.64838756715853
557,43.92153872787089,37.59809704498839
558,43.68952531578556,37.754677648134994
559,45.05375753404395,35.96367921624589
560,43.02407916804488,38.57805557016676
561,43.73043372007849,37.54031663761232
562,43.33408845373868,38.26755038306248
563,43.119376410350604,37.78157710754819
564,42.959888332457204,37.153038885840985
565,45.09895963642179,40.53823883029886
566,43.67069488407735,38.437329111885674
567,43.85711175195246,37.37509481138245
568,44.836194432704126,40.687155711038244
569,43.795240379632915,39.58241834331561
570,42.48675239936577,41.03055753929734
571,43.94236967391629,41.31452670791805
572,44.695644294209835,35.63454585798891
573,42.57586507091748,38.05188429272196
574,43.79801402083217,38.77371345121475
575,43.86114016458067,39.03379475584317
576,42.827958548231976,40.2014825768216
577,44.97268674278537,38.20016158658526
578,43.91191282101987,41.34420783915981
579,43.237326680538125,37.86872208349356
580,44.67554488764976,40.611696424268274
581,44.032187130933444,38.138732752916304
582,44.60586792478864,37.67843853995471
583,45.491547729271275,40.795998927749515
584,43.23429173804443,40.64687732520252
585,44.95454958255681,36.737058514636004
586,45.345902956000515,40.11067540204084
587,44.17855067623189,39.56657840882244
588,45.67523488158549,39.174592477290695
589,45.2803862115609,38.863264372966874
590,44.84416289254693,40.81781512584564
591,45.47782879327113,38.79510076113544
592,45.45432133616171,38.87773173980298
593,44.804300207061594,40.692834581108244
594,43.61551036742375,39.0879115335266
595,43.228504673966,41.62050652173277
596,42.53752727040779,39.33553314223353
597,43.23791052662681,38.923472794827454
598,45.44669114187984,41.41990718784498
599,45.64637426711183,37.013280627632874
600,43.218037018830685,36.07771901066869
601,43.411653648034104,38.94117019481772
602,45.33519716978863,39.12931187864705
603,43.84854295147815,40.118467586515905
604,45.52328999564204,37.65679362946373
605,43.95120272483256,39.11659458747245
606,45.39634544871102,42.286041556387204
607,44.040149966413615,37.265077416754636
608,44.2197230172184,39.82911243658527
609,43.575156691061835,40.72335063960539
610,45.02393891786649,37.317725606866475
611,44.3524157075283,40.478509185311516
612,44.6723950622496,36.57481005627547
613,45.07690141396777,40.89936688492307
614,44.6804391310652,39.963895137017545
615,43.21010707527838,40.07033634716101
616,43.27588197189897,39.70309621865627
617,43.52101454948312,39.50726651613359
618,46.056924078900536,37.252204912778794
619,42.87400972945451,38.07138794945939
620,43.73119153681105,39.59657908346006
621,45.439075438996156,37.93747165677651
622,45.72590721673753,41.082713095225444
623,45.99944202498295,35.75206544814033
624,43.13019291398861,40.401266397141605
625,45.14965273491628,38.5597989256007
626,45.193024645378095,40.81207419905103
627,43.30893687537568,38.92814073957848
628,46.13997463522441,41.87596262341229
629,43.778721723204995,36.8746726523636
630,46.203520322852526,40.795465416294746
631,45.5385964761668,37.791530056869995
632,45.4813133288644,39.579868979884594
633,42.96940792050801,39.26460401406951
634,44.32063153099641,41.092853968198206
635,45.51317826414313,37.45322531703897
636,43.077806434559704,38.87641119176187
637,44.70901039195026,38.68417043933243
638,46.209258120259236,37.182487758274405
639,45.11195639606326,37.483374879065785
640,44.79042192824029,39.49302665804505
641,46.11898937122167,37.655206292742065
642,46.12741580897872,41.01690609914969
643,45.931596501656884,41.09456249086947
644,44.872173351034846,39.4560574585369
645,44.663195210867265,41.61763536219442
646,44.2123534186056,36.63014603578119
647,43.15780383694456,38.44788399761148
648,45.30419754961531,39.27861730976977
649,44.13972255871888,38.91919069156774
650,44.12999557479212,40.07037567396276
651,44.29851442036447,38.32273432385659
652,46.23155430373042,40.883815745658126
653,44.55254019902964,37.408013673993985
654,45.06972605407141,42.56009109152368
655,44.65802441526677,37.731542230202486
656,43.37524272499856,41.225391131831564
657,45.01481328147335,38.83687289918632
658,45.57498768630387,38.61289594541673
659,44.264229007266344,39.1966988673658
660,44.797664274519086,39.78891826048861
661,42.97929411689826,40.980904233056606
662,44.55780734712705,41.24437219477839
663,44.77597082622577,40.06425906728279
664,43.88192468635783,37.08544267949473
665,44.22539710292688,40.481734682674755
666,43.33194996751874,40.199237664586434
667,45.5377384123144,40.762320623852816
668,44.59894153266825,37.25947967723
669,45.998929559818066,37.78435835653964
670,44.07325169906049,38.29710239413427
671,45.906721659951415,40.898284964073454
672,44.70416606774458,38.04172736470433
673,44.102719689544884,39.04169706419569
674,44.100848161591415,35.804082986470746
675,45.84983188987589,37.87061291421606
676,44.4222201774513,37.62224019875364
677,44.82595762462785,41.81612821525247
678,44.88057723038121,38.579993851141005
679,44.76357199426741,38.75940676678978
680,46.26406828150582,38.246819478584285
681,45.166321694601415,42.07882415765601
682,43.66738831749821,36.22724397852425
683,44.43978729731507,39.9615694387233
684,43.58966446449501,38.725925234686635
685,46.22179351036007,40.536569582663226
686,45.53710777847021,39.56657345663629
687,45.61093903127367,42.508594334215104
688,43.5944527581448,38.79924306666743
689,45.118259611207165,41.788158503963146
690,45.96639866354626,37.60795387056676
691,44.30948686054126,40.82716252382052
692,45.237008644439875,38.676946362344765
693,43.6647643178635,40.90265469640759
694,43.40865901194417,38.13518561345607
695,44.70682452055888,38.85914913707931
696,46.53608019954913,40.10568087839276
697,45.90017520836517,38.01297841403181
698,44.00001969127713,37.314091308666015
699,44.22813184596588,42.26431080880066
700,45.4494090391769,39.59199293698642
701,45.76260514152964,38.40560506007599
702,45.35670778284614,40.12815184716753
703,46.127343023073536,37.55560459640272
704,44.687400547203836,36.4601434892222
705,44.975463386159376,40.94099451715986
706,45.18345569184311,36.687607510035775
707,45.05544944073281,38.39574131260021
708,45.1550868799787,40.805434398325424
709,45.36546391049531,39.101166591806326
710,46.062131548253596,36.13705417351996
711,45.058881726718624,39.78307067069963
712,44.617014591559645,39.77189017940773
713,45.03872114728731,40.49964817048573
714,45.491386886664046,38.733620765166926
715,46.282398279495986,37.149452142202605
716,46.911210140445824,38.635599327973274
717,43.9681000800101,42.85421670294312
718,45.92704449528486,37.98516270891517
719,44.96517493802777,38.27444729852834
720,44.9772486354665,38.342768481177906
721,44.746144546538076,40.145313275545156
722,44.3463164727258,40.87202655503627
723,45.64758468761539,41.7121185947057
724,45.08805354554397,40.541527883771785
725,45.63560921086189,39.79755239360341
726,44.918865829283156,42.96763123016207
727,44.09953229797134,37.33579883037942
728,45.12079099471239,41.74369709658814
729,45.02857224335661,37.663902856212175
730,44.36582732310774,37.705601834869384
731,46.448505096680115,39.47482437044918
732,45.18067969865639,42.89616888314543
733,44.3401484775702,38.1448696337098
734,45.326396178876756,39.82945148441471
735,44.972821853217305,42.491985262898005
736,45.87194394098775,39.92044832537047
737,46.068219710870224,39.261716533929075
738,45.38870132883316,37.91825037026167
739,44.410283131242366,38.52756911941254
740,43.9693311838577,39.58032873075285
741,45.00317498185318,39.85757247713859
742,46.4906707527516,42.53681625098149
743,45.568210200180815,41.37414152580071
744,43.8342603438503,37.03781112866253
745,45.11330701070052,39.76221582393549
746,46.12960066475988,41.214473952700125
747,46.11889082029745,41.34282428995388
748,44.575446220915204,36.75377995344527
749,43.81810501146615,38.22090833935101
750,46.33111873459489,38.013590391884385
751,44.496421414775824,39.31868838971138
752,44.25939008056195,42.31887558270443
753,45.52591139393639,40.96581417855557
754,44.85009780465157,42.36168720524126
755,44.2428150589625,42.467317796814555
756,45.61824512855273,39.379642537544434
757,45.249193516232914,40.7151624536325
758,46.01741064582413,38.35402750526598
759,46.3534348343674,40.85635828846534
760,46.88530864335427,38.2163505097397
761,45.96614060658421,41.23474191669732
762,45.15761432698653,37.42731243001424
763,43.977721321713524,40.54864871077121
764,46.376103261828526,38.73558339116424
765,45.99801217772998,38.90629471139933
766,43.97204968564595,42.23850536348084
767,44.68303372670965,37.987681769608265
768,45.60462900680767,39.9282376136078
769,46.42573993282273,42.250739088812495
770,44.54111600074681,42.03519291142445
771,46.77426465059609,39.17182674852094
772,45.598881300356865,43.020871800493055
773,46.294114195045346,39.80186237223384
774,43.88380412597989,38.83090387951097
775,44.83610290736612,39.85879220578757
776,46.130448803632575,40.24977334335376
777,45.559873711452866,38.59869058041956
778,44.90569348569102,41.27735761391505
779,46.66973705373022,40.97099304410725
780,44.918411546528645,39.02983626427105
781,44.744824468019935,40.61938740873743
782,45.91297123759012,41.36482464770429
783,44.86666346751497,41.236701996548454
784,45.96542287884205,38.12049516163442
785,44.293099383985734,39.58857478340368
786,46.946005579518385,39.772113153173876
787,43.81175649561235,39.45738970369354
788,44.352947527903225,39.618806226683226
789,46.05942003479725,37.96759113981975
790,47.28939992872567,38.88767532016922
791,45.20631894075032,37.93687732664142
792,46.69204133016915,39.5557791454799
793,46.3590083755704,39.160041021327935
794,45.72053822528424,39.970833545755625
795,46.63760869579562,39.72483892272686
796,46.419908048003705,40.15288234314657
797,45.30356654790611,42.58422906369484
798,43.906857031409004,37.79971656427786
799,45.79538833899881,37.260494144271036
800,45.15651579510025,37.48727176778396
801,47.291181768110384,41.594015456210485
802,45.069578119139926,39.269193025441545
803,45.511388798197636,40.20293295583668
804,45.06312805812967,37.15514801104316
805,44.89686499508021,39.52518083505111
806,45.4714865552326,39.883928596986586
807,47.364383258607525,41.571670100609616
808,46.6280536960043,41.893728241688535
809,44.71501674590883,39.48389339563233
810,44.4691608214033,40.22058606296762
811,45.336724119956315,40.262481385051515
812,46.97135768353311,39.14397333488932
813,46.57826674557247,37.73982783389259
814,46.826920184610614,39.29869626372613
815,44.77094080838965,41.284797750713835
816,45.24230991418919,39.65952884745018
817,46.12408479513139,38.78153914880754
818,46.685728741030765,39.5664904939666
819,46.723155676616415,36.566261297517336
820,44.253539194846546,37.26845303759939
821,45.804905749649464,38.97878273258529
822,46.696660811272174,40.4347253642778
823,47.012530454696,38.208571930118154
824,47.03922793874702,40.71873564788132
825,46.38020962265201,38.7139408937524
826,45.76267414184415,43.64578847566521
827,46.806134839605356,38.58915599207377
828,45.399628203053325,40.35481492236944
829,45.106288498287746,38.60958210726111
830,45.699976197803394,41.44705263827989
831,46.537535978011014,38.218940246321566
832,44.5972975969053,41.991650149476214
833,45.4234774938723,39.35908659224569
834,46.37317184471702,41.55640323886704
835,44.21894333975261,39.80363541670275
836,45.56966003994414,40.297069878254824
837,44.83778857799397,39.26302416531241
838,44.699429148481336,38.51515761959657
839,43.9240486915774,38.17064051449978
840,44.446921729025796,42.093193730030386
841,45.55321477131638,42.18571551195143
842,47.325871979699244,37.072787131652156
843,45.01990307645742,40.86844850517008
844,44.41216394317256,38.565433928164325
845,45.97059829085006,41.96821040466966
846,44.88769033350426,43.29985331514351
847,46.72634315827937,38.32221045796834
848,46.744884416455754,40.9645766659688
849,44.69043719490394,43.30329507418536
850,44.649407802047335,41.91781801784952
851,44.5954135301576,38.46183288272622
852,46.63393912310817,40.49195272116058
853,44.443196618384455,38.90920967726495
854,46.62381765859537,40.14613797961192
855,45.71026004790914,38.50666054638653
856,45.91924626336897,40.8323359549661
857,46.124889435529305,42.89939131125674
858,44.92953351322671,38.114615520174205
859,45.52686789455573,38.485576708827324
860,47.517341083142014,41.294359062928145
861,45.00175040973719,42.683752787349725
862,45.44452763094001,38.50024856128316
863,46.32398679333257,38.68722772700725
864,47.59451928361337,37.72713793451298
865,44.86254970970976,38.56302906875731
866,46.2406469091084,41.91544360021251
867,46.42352937014241,40.91078544350828
868,45.44251468217434,36.718913255236565
869,44.8625172957274,42.44318573270795
870,47.520502442770855,40.0917782135052
871,47.5142458482761,43.466635059196065
872,44.24156237678064,40.134170675617135
873,46.86320265738274,40.522240257198874
874,45.58045718888567,38.357520784803846
875,45.53258036836313,43.25344778149262
876,44.48502770569296,37.57934730378126
877,45.40149978536971,39.58662663712152
878,47.0052046859914,40.208197801411735
879,45.87554583353916,42.3143628957289
880,45.58318665396909,40.7600025194436
881,47.48461726153598,41.14905163875724
882,46.7580745337316,37.33323866810791
883,46.955361733888374,40.96660604776675
884,44.95013707437488,41.831000477422194
885,45.502011490834256,41.97351988833612
886,44.7547520963876,37.89874287979055
887,47.583559431744554,38.50304188546709
888,44.782147006660416,43.9940847011519
889,45.04800742483833,39.423209310522076
890,45.790834507413145,43.03081155874406
891,46.89712521265228,42.19381037331259
892,46.87719165183386,38.6329883257338
893,46.52761875820033,41.38795059790714
894,47.38442313010893,39.71132097545426
895,44.75133660390756,38.95292405976174
896,44.99499936798411,37.91511333906058
897,47.91622383722663,38.95529598607409
898,44.87405803108141,38.82069570803881
899,45.89278057326038,39.277198951035764
900,45.308330343960755,42.08111979387777
901,44.884496418455285,39.19834947208162
902,47.09552940445245,41.7004112281524
903,46.57976142223632,37.947729214304125
904,45.39447040805778,39.08194444834695
905,45.20825776090455,39.0488145964793
906,45.161579545922095,39.984399508740715
907,46.72507475301001,38.69158647862156
908,46.60443098027716,41.38698983586757
909,46.865864569917896,38.231843518861
910,46.49190998835273,42.525421079671
911,45.415144723432235,40.53136089427753
912,45.40289301578173,39.588032177693435
913,45.51925998669544,37.942037594588136
914,47.39538013141404,41.83109443114938
915,47.59169322598941,37.904708268595165
916,45.44143359305269,43.1778628163788
917,45.6754017245344,41.79300330258497
918,47.117991231244496,42.639626498668406
919,46.02099558825274,37.34463696868925
920,45.812895155014935,43.98095539794966
921,46.45921171531385,43.03378491474762
922,46.14533652892571,42.15635167520781
923,45.42308363312044,38.84683471550684
924,46.476200629652624,41.444353115561846
925,46.15776231481084,37.849509389006386
926,45.91327812565337,40.3637729378692
927,45.099094379789115,43.02074399556078
928,44.49650022142613,38.73405748858776
929,47.41495616370805,39.36608078377566
930,45.2151245358767,43.392580054450576
931,47.205499127131574,43.4727415059534
932,46.97383329377273,37.818304158252516
933,46.61793938375303,42.73985163039004
934,45.28986324983468,39.44252063932037
935,46.78296977928401,39.660688373118724
936,45.64847006986376,43.333801610655826
937,47.28021645615857,41.091451933900295
938,46.16443401878495,42.32145323360698
939,46.79877276008921,43.29154222650264
940,45.24305659826069,38.51834492598733
941,46.596028039859746,42.80561633013442
942,46.994588519125585,43.74103490544647
943,45.02225095230311,37.46112741902753
944,46.5884461376588,40.38717106885487
945,45.72573760630301,40.44449186813799
946,46.49772543867436,38.96378983913069
947,45.15002844549775,41.23717987699026
948,46.10295055427963,42.602104216075006
949,46.253223307286376,41.25218843468508
950,46.46674192985617,39.29062210864818
951,46.22963252444029,42.78944007888704
952,45.63443992653119,41.44620046742896
953,46.97619935891085,37.69243421024532
954,47.36262400937515,41.894693204429984
955,45.773833809984126,39.253317964822045
956,47.050644388139986,42.62334999624768
957,47.134726116972544,39.72523523869739
958,47.299827121347455,42.62229469338057
959,46.825454038250086,42.8325863061303
960,45.714058175689715,42.48568154237598
961,48.199256430199526,41.96969545723452
962,45.54325596160052,38.76073499678168
963,45.56398383890216,43.85609074227003
964,45.977457529615236,38.42871483925429
965,46.092556550146966,40.752521042919405
966,47.03532313761107,39.07873112832635
967,45.33033297653418,38.70882341749478
968,47.67705659118962,37.52263953649729
969,45.77545708684145,41.66364669640774
970,46.357009392200375,41.472872985389806
971,46.96076614798382,39.21106535065713
972,47.5415631496973,37.55067482180514
973,47.28298430186364,39.73211376679967
974,46.95913432672677,40.00757410992823
975,47.37087318326687,39.44481672435457
976,47.4412614710894,42.838247830948724
977,46.57919896759912,39.97147498834849
978,45.131710722025055,42.459251708182045
979,46.49430862862617,38.47915078597064
980,47.05679939273946,42.972117188091374
981,45.78688344213734,39.04602403772016
982,46.753792198225014,39.945463987063576
983,46.41098590810281,43.140927147065796
984,47.10044084433483,41.263035094632976
985,46.22793235101669,41.38641702269215
986,46.07328658789034,39.059401550770666
987,47.013945804512666,39.46859473307027
988,46.74642379859825,42.32643591821674
989,46.54638501892026,38.85339055276256
990,46.088050515406756,41.41944675026501
991,47.656282364284806,38.48594260996282
992,46.64728966864174,42.72535848659044
993,47.37843587024861,42.92030828255055
994,46.91599589546583,39.909929110158735
995,47.14403325473881,38.87771269059866
996,45.5997464290818,43.60018614814433
997,46.41761904353282,39.328432654800594
998,45.35901799234897,38.9567047525588
999,48.18550156616523,42.409868886457694
1000,47.102228835763846,40.47300711454651


==> data/alpha.csv <==
alpha,error,fare
0.0,0.4549984608381765,50.40428683515645
0.002604166666666704,0.4614785403303262,50.58917108818211
0.005208333333333408,0.45574742881760416,49.69108416141123
0.007812500000000111,0.4600215223893118,51.01215990248096
0.010416666666666815,0.4570896707935638,50.82086530612551
0.01302083333333352,0.45197475433725187,50.83939459738895
0.015625000000000222,0.45842310933272523,50.67872943603191
0.018229166666666928,0.4565219247903711,49.86902540049003
0.02083333333333363,0.4554124262504509,51.02334881885579
0.023437500000000333,0.46012077852425826,49.35192573591648
0.02604166666666704,0.4569938132488015,49.47176716150883
0.02864583333333374,0.45992122189494844,50.198085549963864
0.031250000000000444,0.4584027340232066,50.62466674996089
0.03385416666666715,0.45936866955289757,49.37826809281261
0.036458333333333856,0.45311970540900426,50.43106420310361
0.039062500000000555,0.45124224896331233,48.91733858070969
0.04166666666666726,0.45292841983789844,50.21537781900993
0.04427083333333397,0.4586041535537332,50.38934847879787
0.046875000000000666,0.45806655596379475,50.849517971490734
0.04947916666666737,0.4520036976602501,49.02761294847953
0.05208333333333408,0.4590635422789562,48.94745592320734
0.05468750000000078,0.45477320441330016,49.77534234551986
0.05729166666666748,0.45475405198275254,50.01934488543189
0.05989583333333419,0.4536173310011835,48.46763489306205
0.06250000000000089,0.4521547177850948,50.31003305174907
0.0651041666666676,0.4572543713573426,50.361498230020786
0.0677083333333343,0.45054968711695187,48.39674110422834
0.070312500000001,0.4590428129102422,49.202330762498875
0.07291666666666771,0.4545487096998576,48.70168108447096
0.07552083333333441,0.4566401401859013,49.740170379952936
0.07812500000000111,0.45057508610594055,50.02824645246988
0.08072916666666782,0.44951138030554383,49.305977922171266
0.08333333333333452,0.4561059326706892,48.870335812924836
0.08593750000000122,0.454561447097276,48.79378204734036
0.08854166666666793,0.45751059951217155,50.02576246877987
0.09114583333333463,0.45802786067445184,48.76972565448405
0.09375000000000133,0.45374966141513634,49.096508352216894
0.09635416666666805,0.45362277066873075,49.35883080828662
0.09895833333333474,0.45505630941979713,49.531312802881445
0.10156250000000144,0.4512669945016483,48.590532838468334
0.10416666666666816,0.45813198542546424,48.43754087664851
0.10677083333333486,0.45075647876624103,50.28597893131205
0.10937500000000155,0.4529101359268742,49.270192553590306
0.11197916666666827,0.45643282062059903,48.51304145850367
0.11458333333333497,0.45130557761625706,48.69369395652979
0.11718750000000167,0.4576395252011638,48.44694155417528
0.11979166666666838,0.4521782226354801,48.95385970881531
0.12239583333333508,0.450916256883006,48.2351122002813
0.12500000000000178,0.4488536670151931,48.146343637013224
0.1276041666666685,0.4492707041827874,48.617407950770996
0.1302083333333352,0.44822769260331796,47.76543372726671
0.1328125000000019,0.45472472611362397,49.13221045422264
0.1354166666666686,0.4477144535540961,49.378810961322365
0.1380208333333353,0.45686704306514864,48.445184645761856
0.140625000000002,0.4521274575546154,47.95923780741306
0.1432291666666687,0.4535696200039147,47.7158998639431
0.14583333333333542,0.45291208467869287,49.16799828151741
0.1484375000000021,0.44960321652187163,47.95706421027573
0.15104166666666882,0.45415895170169024,49.206549442921755
0.15364583333333554,0.4544307480742613,47.69644944475153
0.15625000000000222,0.45527417136331233,47.589369139820676
0.15885416666666893,0.44742522382954864,49.636989258593886
0.16145833333333565,0.4540718666742969,49.46851413858693
0.16406250000000233,0.454359609994171,49.789420126020765
0.16666666666666904,0.45354989450769206,48.79997093253936
0.16927083333333576,0.45259174195407537,47.41799511971716
0.17187500000000244,0.4517163100672699,49.01423906599481
0.17447916666666916,0.4535573577119441,48.55510601112092
0.17708333333333587,0.4519050474419598,48.41647139389936
0.17968750000000255,0.45370737346583284,47.7518982019207
0.18229166666666927,0.4461053794456473,48.51675411478085
0.18489583333333598,0.4491765315155357,47.389630317944864
0.18750000000000266,0.44873053821195674,48.55102110412522
0.19010416666666938,0.4473397607957941,48.74431969108368
0.1927083333333361,0.4542751337157489,47.80359039717555
0.19531250000000278,0.44697562440657346,47.28958009236091
0.1979166666666695,0.4477186893027048,47.28725982777564
0.2005208333333362,0.4475170676501422,48.13665582234125
0.2031250000000029,0.4458920274932715,48.20094479268368
0.2057291666666696,0.4497186705916545,47.33116526641805
0.2083333333333363,0.4476151753701046,48.773142001015366
0.210937500000003,0.44499177814128615,46.92414991737367
0.2135416666666697,0.44581203604334374,49.0305029019793
0.21614583333333642,0.4466330558212203,48.873509085178256
0.2187500000000031,0.4534688901322199,49.121446853340984
0.22135416666666982,0.4457701158928,47.8722754792379
0.22395833333333653,0.4462092348651222,47.09724593140177
0.22656250000000322,0.45201809695638817,46.82752719299685
0.22916666666666993,0.4536413131848393,48.342991280949086
0.23177083333333665,0.45204737844534437,48.20802691559412
0.23437500000000333,0.44932310258329694,47.017826458472584
0.23697916666667004,0.45006760481497515,48.14292619840567
0.23958333333333676,0.4505731420821658,47.541895649192625
0.24218750000000344,0.4462072840907992,48.97032271406126
0.24479166666667015,0.44604639494608483,48.04410278621483
0.24739583333333687,0.44555789121758976,48.84468487888271
0.25,0.4468456290023161,46.87137351053228
0.2526041666666667,0.4462462994943914,48.59177469981189
0.2552083333333333,0.4431861188437921,46.484472657026494
0.2578125,0.45095414065732425,47.84128291089091
0.26041666666666663,0.4427193093109911,47.58160199020025
0.2630208333333333,0.4457758630342974,47.28100230294021
0.26562499999999994,0.4463337490984761,47.725723973462806
0.26822916666666663,0.44947290989145045,48.03423235154964
0.27083333333333326,0.44241119266255896,47.517336781404666
0.27343749999999994,0.44773976981953123,47.92863687555664
0.2760416666666666,0.44595834965381737,47.1676790757597
0.27864583333333326,0.4460176800053782,47.40519326240309
0.2812499999999999,0.44886503650047804,46.757706093922536
0.2838541666666666,0.45094511085797623,46.57260554272932
0.2864583333333332,0.4435141190467314,47.167614178997844
0.2890624999999999,0.4435808322736542,48.023649305793924
0.2916666666666665,0.44201312171494545,48.16146693458512
0.2942708333333332,0.44216927013982604,48.112122568425384
0.29687499999999983,0.4460807525069851,47.59740360806388
0.2994791666666665,0.4440771268917514,48.24545501446355
0.30208333333333315,0.4401753637419698,47.52332062522171
0.30468749999999983,0.4459141733267192,48.138664163367565
0.30729166666666646,0.4419761599852704,46.94472445819667
0.30989583333333315,0.4412377339728887,46.72070401110003
0.3124999999999998,0.4441923779634338,46.41662565685243
0.31510416666666646,0.43959561244227435,47.38105930779461
0.3177083333333331,0.4446800896727592,46.47577726691488
0.3203124999999998,0.4465759855769428,47.022157232554726
0.3229166666666664,0.43980818043214126,45.86112113100345
0.3255208333333331,0.44441128860898965,45.72375533576918
0.3281249999999997,0.43638340755304916,46.04893857040386
0.3307291666666664,0.4402948496044395,45.9037661499205
0.33333333333333304,0.44214403186275336,45.856785135572395
0.3359374999999997,0.4369600626429361,45.74100655134429
0.33854166666666635,0.4376684384838063,47.609653456999204
0.34114583333333304,0.4406933935174161,46.280413584607984
0.34374999999999967,0.43740424427074986,47.58084637016701
0.34635416666666635,0.43685158048316763,47.338056667261
0.348958333333333,0.4354424904161793,45.340609450784655
0.35156249999999967,0.43134859387712193,45.723173409624266
0.3541666666666663,0.4373240296962516,47.3999780786821
0.356770833333333,0.4349523439943042,47.14962158658175
0.3593749999999996,0.4370590990347003,45.523945967779426
0.3619791666666663,0.429301600364324,46.24042306145925
0.3645833333333329,0.4324436523122442,46.92394106339916
0.3671874999999996,0.43625976604798306,45.17216684646009
0.36979166666666624,0.4317190080448491,47.04829144894856
0.3723958333333329,0.43080705331010705,45.811315206200106
0.37499999999999956,0.43192854169574113,45.86886855652882
0.37760416666666624,0.43041895118809415,46.17765155012077
0.38020833333333287,0.427114781784958,47.0653782781139
0.38281249999999956,0.4248054307955717,47.095147516209764
0.3854166666666662,0.42838069020239256,46.41384700941521
0.38802083333333287,0.423875135671471,45.42561607088758
0.3906249999999995,0.4209449812553334,45.95031263460265
0.3932291666666662,0.4196565671977484,46.56183748357745
0.3958333333333328,0.42243365803791466,45.91338638964102
0.3984374999999995,0.42365890515590376,45.043149515523474
0.40104166666666613,0.41458636146563443,45.63673717371145
0.4036458333333328,0.41740900198362496,45.899775308251506
0.40624999999999944,0.41766617441036247,46.087656536912974
0.40885416666666613,0.4127868380271059,45.929813030625155
0.41145833333333276,0.406984829181957,45.561967237646506
0.41406249999999944,0.41252148542156253,45.686913325549774
0.4166666666666661,0.40819691177848705,45.14602404388266
0.41927083333333276,0.40314841626627657,46.24854637503938
0.42187499999999933,0.40093899155070584,45.082581903257534
0.4244791666666661,0.4045859898436257,45.25451276612798
0.42708333333333276,0.40041703923836036,45.21021168818295
0.4296874999999994,0.40215148318281513,45.05044790425089
0.43229166666666596,0.3994005531734769,44.37178744966968
0.4348958333333327,0.3983829609201738,45.79653850795989
0.4374999999999994,0.395103402337672,44.50853479869266
0.440104166666666,0.38922825705862557,44.59241486397787
0.4427083333333326,0.3883849001770578,46.027479922560296
0.44531249999999933,0.3901928494806683,45.89034913955312
0.447916666666666,0.3828667102512371,46.001939653990405
0.45052083333333265,0.3762309327896354,44.63048809437522
0.4531249999999992,0.38260393109775304,43.87620202477674
0.45572916666666596,0.378061846874691,44.43109792896622
0.45833333333333265,0.3713010081417681,44.28060392235621
0.4609374999999993,0.37198252481622146,44.63173204828642
0.46354166666666585,0.36407755266853464,43.77350279490971
0.4661458333333326,0.36500914460639633,44.86276362178952
0.4687499999999993,0.36181709154291747,43.708531239346684
0.4713541666666659,0.35354077892787544,45.56824562153186
0.4739583333333325,0.3529488919338219,44.11212666628157
0.4765624999999992,0.3519460412433235,44.43641724337906
0.4791666666666659,0.35398323943997806,45.439264460222056
0.48177083333333254,0.3422917405676828,43.658478318457746
0.4843749999999991,0.3429719235960773,44.938519186509765
0.48697916666666585,0.33761524851498076,45.035602406670534
0.48958333333333254,0.33696507176393287,44.26156331939886
0.49218749999999917,0.3353349620002931,44.27214556085456
0.49479166666666574,0.3267057499171913,44.27059988164237
0.4973958333333325,0.33115256268699633,43.15793870811835
0.49999999999999917,0.3286973766420347,43.814048399098674
0.5026041666666657,0.32634653213928394,44.24300804002407
0.5052083333333324,0.31605312965247373,43.826730055411005
0.5078124999999991,0.3142098121677394,44.40971563843943
0.5104166666666659,0.3158719329473168,44.878046948341236
0.5130208333333324,0.31068157367661114,44.2721234090114
0.515624999999999,0.3085275583103351,44.041751398772334
0.5182291666666657,0.30343340063586527,43.7153807200984
0.5208333333333325,0.29709061113677987,43.94112076252655
0.523437499999999,0.3022285766039992,43.60170404225322
0.5260416666666656,0.29876946800581555,43.809232763741356
0.5286458333333324,0.29514988166409045,44.192360614779695
0.5312499999999991,0.2888775320554064,43.33250546494452
0.5338541666666656,0.2882498291957019,43.83188905879598
0.5364583333333323,0.28307283012037826,44.116908751451014
0.539062499999999,0.28071806477997385,43.33069777065499
0.5416666666666657,0.273701676309363,44.07767356162351
0.5442708333333323,0.27163296273685705,43.58603329884883
0.5468749999999989,0.2762611621705823,42.80128389106945
0.5494791666666656,0.26472897807839385,42.99611828703909
0.5520833333333324,0.26454644508650044,42.74622379233138
0.5546874999999989,0.26450904303284667,42.79952722403901
0.5572916666666655,0.2673739137813467,42.84341593805307
0.5598958333333323,0.2591900953868881,42.149171957648235
0.562499999999999,0.2564719352247441,42.265404449545386
0.5651041666666655,0.2538884779704672,41.85009674622932
0.5677083333333321,0.25285430935450903,42.81135931562496
0.5703124999999989,0.25569631689142397,43.40139962566182
0.5729166666666656,0.2534019377200954,42.31206099423599
0.5755208333333321,0.24489883300042672,43.38200120241746
0.5781249999999988,0.2432246863837706,43.03511973813988
0.5807291666666655,0.2456609145725045,42.57018503003913
0.5833333333333323,0.24644618963127352,41.43451305128561
0.5859374999999988,0.24117463304540473,41.338077602131335
0.5885416666666654,0.23523109694135805,43.06283945092971
0.5911458333333321,0.23541647166685992,41.06367489305161
0.5937499999999989,0.2336660494544872,42.820980585334205
0.5963541666666654,0.2292161194127452,42.67058113269735
0.598958333333332,0.23640952222806239,42.85156682694586
0.6015624999999988,0.2288111225284783,41.912218563559556
0.6041666666666655,0.23089953485229914,41.55067936570196
0.606770833333332,0.22546532847204867,42.27210046494082
0.6093749999999987,0.22575904652547427,41.935664276426024
0.6119791666666654,0.22765081981357366,41.48187467482416
0.6145833333333321,0.2205439424985733,40.797884803039985
0.6171874999999987,0.22137559099734538,42.050823642297445
0.6197916666666653,0.2211732416949684,41.62316718792874
0.622395833333332,0.22178905153079279,41.45524515194872
0.6249999999999988,0.22000578636511423,41.16663836370863
0.6276041666666653,0.21903964072071616,41.71989833088061
0.6302083333333319,0.2239572953108954,40.14488470979008
0.6328124999999987,0.2188851879846117,40.935143225733995
0.6354166666666654,0.215913165223024,40.76099625979717
0.6380208333333319,0.21193957069780098,40.59453998622571
0.6406249999999986,0.21603551001554272,40.28243465982194
0.6432291666666653,0.21510830835171119,39.716382406654496
0.645833333333332,0.21029346976094018,40.383925556385385
0.6484374999999986,0.21541539629640166,39.946201092698836
0.6510416666666652,0.2132352995152987,40.40098659603287
0.6536458333333319,0.2138752626643224,40.00243558260292
0.6562499999999987,0.2166751517662797,39.93700090989153
0.6588541666666652,0.21088557042411452,40.8503853493331
0.6614583333333318,0.21485019231166608,39.94965573771939
0.6640624999999986,0.2074753950384468,39.873802290940986
0.6666666666666653,0.20701108287056402,41.04730941642483
0.6692708333333319,0.20823167803829457,40.2234180521696
0.6718749999999984,0.20662660006148423,39.0756195957933
0.6744791666666652,0.2074255645473123,40.83418311243752
0.6770833333333319,0.2074067508242168,40.89904880499432
0.6796874999999986,0.2027035572275182,39.22914368305848
0.6822916666666651,0.20708490599196294,39.10056732357033
0.6848958333333318,0.20376005105042536,40.740149389236876
0.6874999999999986,0.20264417407097698,39.91000242421233
0.6901041666666652,0.20158391659826938,39.531432928707005
0.6927083333333317,0.2071491372743589,38.66057159414515
0.6953124999999984,0.20755943438472418,39.774187907643224
0.6979166666666652,0.20125221426812964,40.371113494017486
0.7005208333333318,0.20464061182237342,38.58408751952616
0.7031249999999983,0.20130081109024547,39.27724616611544
0.7057291666666651,0.20798733562092708,40.007938118843526
0.7083333333333318,0.20059646511899165,39.22989157087249
0.7109374999999984,0.1995172398045643,39.22949917598501
0.713541666666665,0.20835837496302265,38.6395757060177
0.7161458333333317,0.20700748338604336,39.30649353657701
0.7187499999999984,0.20695553972390546,39.91277898435203
0.7213541666666651,0.20699399183208833,38.764554922677405
0.7239583333333316,0.20719803413620977,38.90933294814934
0.7265624999999983,0.20480416329581952,38.16319789255734
0.7291666666666651,0.1981800473823067,39.39408826358749
0.7317708333333317,0.20435074618419344,39.13024030392155
0.7343749999999982,0.19882273162869668,38.56155559366925
0.736979166666665,0.2019178267739829,38.05470117582647
0.7395833333333317,0.20195238849155864,38.445477317414586
0.7421874999999983,0.2070663939045812,38.23772790535537
0.7447916666666649,0.20181468433481317,39.0114778401355
0.7473958333333316,0.20088818633347547,37.73571139304966
0.75,0.19965069832834076,38.02871698104301
0.7526041666666666,0.20562586473648234,37.745098979318904
0.7552083333333334,0.20034450221033379,37.43857196505691
0.7578125,0.20580176375318027,38.8378232357337
0.7604166666666666,0.2011729542515461,38.3876616452656
0.7630208333333333,0.2022844366789509,37.91146178498481
0.765625,0.20478749108160135,37.86759182371185
0.7682291666666666,0.20630856449942106,38.32681229111884
0.7708333333333333,0.19947570825877203,37.39671294297665
0.7734374999999999,0.20510851312962358,38.24000882317118
0.7760416666666666,0.19740707363907847,38.965338151769686
0.7786458333333333,0.20231290030828286,38.05554908129254
0.7812499999999999,0.19745531711496103,38.51047095702433
0.7838541666666665,0.19980784264579593,38.05316180300199
0.7864583333333333,0.20311681196937204,38.567081030884715
0.7890624999999999,0.20227383010695854,38.65143996292011
0.7916666666666665,0.19608910343121022,38.57550679897878
0.7942708333333331,0.20504558457652092,37.22150683013917
0.7968749999999999,0.19846891711363882,38.06984093430677
0.7994791666666665,0.19805936475959665,37.48091343598868
0.8020833333333331,0.20033869719322508,37.84512673037788
0.8046874999999998,0.1968231052016793,38.15145130869227
0.8072916666666665,0.20409979514102047,36.68646307168811
0.8098958333333331,0.2014813577213953,37.768822035931976
0.8124999999999998,0.2006252811355436,36.96763304497719
0.8151041666666664,0.1984143926552536,37.897680444411364
0.8177083333333331,0.19579051783153617,37.23037488418672
0.8203124999999998,0.2027237704824143,37.53342759213491
0.8229166666666664,0.1944772817193688,37.561984752749545
0.825520833333333,0.20270587092526043,36.59567412974133
0.8281249999999998,0.19934780122709325,38.00976138491982
0.8307291666666664,0.19992792467462803,37.55406881109503
0.833333333333333,0.20101872473557375,37.1423658995811
0.8359374999999997,0.19523802695711837,37.5004232707908
0.8385416666666664,0.1946432486488258,36.53470193800758
0.8411458333333329,0.19894366300963467,37.169465361770406
0.8437499999999997,0.19877265738894748,37.51641361173454
0.8463541666666663,0.20275480509070307,36.94061448145309
0.848958333333333,0.2023767731749926,36.10806943214502
0.8515624999999998,0.20165552980390766,36.999294377230605
0.8541666666666663,0.19424635596851303,35.97779727015758
0.8567708333333329,0.19491410350677685,37.18988987792577
0.8593749999999997,0.1952696770085559,37.28420694102529
0.8619791666666662,0.20252119428020257,36.2778162504038
0.8645833333333329,0.19833634225026608,37.50191955265656
0.8671874999999996,0.2024771219093472,36.18605370894106
0.8697916666666663,0.1941568877582462,35.76669309904554
0.872395833333333,0.2011630823039633,36.92747351504416
0.8749999999999996,0.19473928183212585,35.746847755183076
0.8776041666666662,0.20170912194592902,37.390005339487296
0.8802083333333329,0.19469198565376036,35.687201107592344
0.8828124999999994,0.20008820561706253,36.71227042170972
0.8854166666666662,0.19352746820701436,35.67534172990063
0.8880208333333328,0.19768510718959512,37.16760475851847
0.8906249999999996,0.20057037418561632,37.01833920478544
0.8932291666666663,0.19359129879964018,35.464597061254274
0.8958333333333328,0.19815544523349823,35.68719082903708
0.8984374999999994,0.19542747137458083,35.90795330889228
0.9010416666666662,0.19851199139350253,35.376150317425946
0.9036458333333327,0.1931678460098169,35.38081267718081
0.9062499999999994,0.19638430992882197,36.347187074165525
0.9088541666666661,0.19756143525295222,36.025517756473334
0.9114583333333328,0.19533179151868912,36.22190376815693
0.9140624999999996,0.1955110225699794,36.25196968449363
0.9166666666666661,0.1936881875488976,36.33277560333302
0.9192708333333327,0.19565970313240816,36.345533625815115
0.9218749999999994,0.19429762957873495,36.598530438726286
0.924479166666666,0.1939592767228364,35.36288418399712
0.9270833333333328,0.1997184134363727,36.20253354590016
0.9296874999999993,0.19784554771793933,36.52886904689673
0.9322916666666659,0.19440069525879347,35.60568390877726
0.9348958333333328,0.19754547864782993,34.96884152045435
0.9374999999999993,0.19905555610327133,35.13865741427264
0.940104166666666,0.19589481713706539,36.19244953344574
0.9427083333333327,0.1906070829308127,35.63990990364156
0.9453124999999992,0.19700445309009063,36.332045569801245
0.9479166666666661,0.19319263446656948,35.80693769994591
0.9505208333333326,0.19372209261975135,36.109317826819186
0.9531249999999991,0.19302650906150995,35.94191654928569
0.9557291666666661,0.19861417845144552,35.24981317805152
0.9583333333333326,0.19170373376612543,35.438823765063525
0.9609374999999992,0.1976382589979148,34.95336823871513
0.963541666666666,0.1952419925629856,36.133494118817424
0.9661458333333325,0.19089191990657833,36.305094078450885
0.9687499999999993,0.19614374413450636,35.42734543045442
0.9713541666666659,0.1942478076384425,36.13228551443552
0.9739583333333324,0.1981013409446548,35.72639278824448
0.9765624999999993,0.1946495569384576,35.67456745573707
0.9791666666666659,0.19628002774298842,34.88069112155081
0.9817708333333325,0.19706564955772354,35.22068895905849
0.9843749999999992,0.1970175017937465,34.56562479250359
0.9869791666666657,0.19053467652246497,35.246176971476736
0.9895833333333326,0.19373624069458928,34.70173877423188
0.9921874999999991,0.19264952047886022,35.572879452481175
0.9947916666666656,0.19388168756753077,35.17609898945329
0.9973958333333326,0.19506582145046245,35.93656876384909
0.9999999999999991,0.1945883796948382,35.219264528881034


==> data/baseline_error.csv <==
x,y1,y2,y3,y4,y5,y6,y7,y8,y9
1,2.18179373097451,2.70477953385015,1.46775232955813,3.38023113021319,4.45047581471691,2.66695855835888,2.19850315916974,1.50359425568706,1.97511854681684
2,2.26769172499299,2.76246123973215,1.45740966857465,3.34133849555331,4.45051634968961,2.71254073484782,2.30822942438931,1.46331917634548,1.99610256046716
3,2.18491281852511,2.78276492815968,1.48911870948157,3.2509816700118,4.17230216962737,2.72590483029992,2.21066295190573,1.50272456541591,1.8932978947017
4,2.27769473977348,2.68932731123562,1.41382890691445,3.06500624209278,4.13888834168354,2.66340974345164,2.2724095635783,1.40458219529477,1.98303581128521
5,2.12120114077448,2.65336586380418,1.43521477396898,3.12264639004125,4.14179074437539,2.60519890052314,2.09314527363403,1.42322878190774,1.88475464163365
6,2.26433670763527,2.61510174534016,1.48952675557444,3.14399350901884,4.16949719855923,2.57324657741866,2.17867773587323,1.4878968341057,1.87419705443525
7,2.14725219783017,2.71233765973782,1.46081366932963,3.13042627709545,4.04482425415735,2.65992042916119,2.19575717021438,1.42828049992636,1.87680056606747
8,2.12900412188275,2.66530024933811,1.43444030357996,2.91339130711804,4.10229122279599,2.62300990740799,2.08423792401641,1.46056671532973,1.92228510986647
9,2.17005405314214,2.64516610280122,1.45360674028522,2.9060365394391,3.81647255265629,2.54924976369777,2.13700452581631,1.52350432624,1.93817858717519
10,2.11142048096729,2.6262215571581,1.40656588777403,2.93398268883424,3.75059175296492,2.56719118955435,2.10699086559593,1.43266686877079,1.84136470644307
11,2.22798666043594,2.67782360405932,1.42328658044247,2.94414624922093,3.8666370497575,2.61256260604861,2.27644771644762,1.47293925247709,1.84499040559962
12,2.09324074751882,2.62559732333513,1.37432623597256,2.9680126334145,3.85865443496464,2.57889785981554,2.17816535170128,1.37432338090694,1.84570188396575
13,2.08661141903567,2.69020225087479,1.37178412009232,2.84953147290399,3.65895695154611,2.60980835539629,2.13014736093732,1.38580984872177,1.86261878183057
14,2.16568442200493,2.61969213271178,1.38550978249083,2.84152950526854,3.62264605965348,2.55871830483,2.20937079913706,1.3788656007149,1.87108054072313
15,2.08442499280414,2.61603211620944,1.42800102838177,2.70799705817118,3.75979926836855,2.56953341879712,2.11073419342959,1.45082490856849,1.85360754246458
16,2.11322811939128,2.68456669175945,1.39934659660791,2.6849024786457,3.60991042647346,2.67308085547991,2.13165767806238,1.40523657353396,1.88279824901112
17,2.07076385304703,2.52448951369989,1.42838131560292,2.63902447883299,3.62284083787481,2.47451258987113,2.02017913297268,1.44443436839912,1.80297662689769
18,2.07116420617978,2.67406473507095,1.3966132488834,2.76661174278396,3.52334784271631,2.57741116173535,2.10682591396862,1.44457344748838,1.81730284409376
19,2.19158067936523,2.54282850965713,1.40106152884349,2.63196492808093,3.53310949772017,2.49027817752272,2.25214742950961,1.47037289857633,1.90283752014084
20,2.06741222753596,2.5408311795099,1.37391695253112,2.69876011126544,3.52042889684839,2.47988626057103,2.05574804326501,1.41000401891442,1.80874180829469
21,2.16219993967308,2.61744882220553,1.38105001854473,2.62029432158671,3.60858817742073,2.57784055976159,2.14016065915455,1.39370133056251,1.7923233617643
22,2.07234433623603,2.4846258852767,1.40607686063397,2.65338131060526,3.48502670172984,2.46882575632607,2.01303788513205,1.4578923717792,1.7801914970727
23,2.16938866087014,2.6343740630188,1.4017832070072,2.49138365814579,3.38474046689813,2.62185279155592,2.15453874514006,1.45476447181611,1.86481828320901
24,2.13938052101042,2.50862138100485,1.34362308528725,2.46019272396516,3.38746958846806,2.44513275835328,2.14107545948947,1.32726568854837,1.76784742076977
25,2.13828309613076,2.53585584041373,1.3715750531175,2.53999166314568,3.35544592734251,2.44809688269829,2.19837099451759,1.40765902744131,1.81628094251851
26,2.15524682927713,2.43797960927758,1.37811285348199,2.46478278168086,3.51414786760043,2.3676219962457,2.07445055631619,1.44836053303569,1.7835006872718
27,2.1727102956436,2.56697447900924,1.36541083200329,2.52185755884554,3.27076108301035,2.47512175482422,2.19261638548049,1.34049654684693,1.73427029336153
28,2.074879862591,2.53317350320679,1.32348509493855,2.52630330044098,3.17052202291325,2.44200887691375,2.08177511013019,1.41069394310826,1.8148439158823
29,2.01781087962727,2.57874356593455,1.37290401087363,2.4971758681035,3.38119385946719,2.51838657777789,2.08347522734905,1.41956412373924,1.82532244823059
30,2.1406162239247,2.43372032898242,1.33457755076255,2.33893258187018,3.30142441811534,2.37432694211619,2.17573660256829,1.30160416292846,1.77903312577938
31,2.15633819308552,2.45336573199217,1.29964096606249,2.39296539978856,3.2973933423719,2.35987817180114,2.1216457105315,1.38932741822273,1.79112329798011
32,2.13102024665262,2.42224597780086,1.32149030701776,2.32081436845376,3.14843361135803,2.42147148811917,2.10986862911591,1.29330855916265,1.73008594435869
33,2.13572529616631,2.54182946871912,1.32263982632501,2.37076250233241,3.15672392419867,2.46516164541839,2.15458982130436,1.33902366529852,1.77354838011312
34,2.03264880012349,2.56365489552517,1.36670240201824,2.34033136031276,3.2350980193839,2.4931756279162,2.00647009098648,1.34508585163302,1.72254754480783
35,2.1236496239639,2.41069478384102,1.3521786488221,2.35851583972529,3.27001073780754,2.35475098938942,2.11807471288033,1.32380925489243,1.72247402558983
36,2.08192239814932,2.50048226908829,1.31541371080905,2.33784115081751,3.19630740294724,2.48745242957819,2.00017444713274,1.3624415093058,1.78589638583182
37,1.97883676297931,2.39635672567079,1.32022771125401,2.45674159413765,3.23595609069174,2.39068499127664,1.92653666500899,1.39659781093344,1.71164315711222
38,2.06055396656502,2.53687204548224,1.29574586567985,2.32310207741076,3.23754649391805,2.46585329198358,2.06622306442799,1.3340007912197,1.80083882207259
39,2.01672998198073,2.41658370178568,1.30761524194673,2.38976626291047,3.07221266251822,2.33470974865834,1.95969507246298,1.34838077846486,1.77132238742547
40,2.10656443278997,2.40696246333922,1.35066121680507,2.21698146011858,3.091816727381,2.38423168689762,2.0878293206645,1.42187915918147,1.72907263358071
41,2.1039138888947,2.36783923523074,1.30472922856899,2.30219106236765,2.981505722257,2.29994257928807,2.09707029381459,1.31778402799826,1.69374508087602
42,1.95601086104577,2.37514202848365,1.29466803099516,2.23904339809247,3.19780024779172,2.35896589574723,1.96990227514264,1.28620081431126,1.70957712868483
43,2.05984931234618,2.35860926949345,1.32162811492313,2.35160366657085,3.13250045936789,2.27582655784439,2.11021094626731,1.33313385915276,1.74543003362229
44,2.07607221156365,2.333405820562,1.30474370499896,2.31115930568844,2.98470488880357,2.30754084234465,2.00417942965002,1.27657925685372,1.74637366357339
45,2.01887098922038,2.44866306923895,1.26808270672815,2.32860938005182,2.97764570706019,2.35052663781134,1.99671249984414,1.32458037983634,1.64852832708192
46,2.07927828872281,2.42348887549503,1.29361216342538,2.20926118724874,2.82880175865595,2.32908911158967,2.09117432615724,1.33900332378589,1.66873074818466
47,2.02887529271278,2.33642545621807,1.32612052726117,2.19906637239818,3.04084125317565,2.28143450944775,2.0317897364651,1.38147263988791,1.66706190520453
48,1.96976784326847,2.35892043404519,1.30868493434653,2.10550485603547,2.82205091876218,2.32882025531825,1.98357792773231,1.37459420634553,1.70806683196537
49,2.02750717922978,2.40731087450247,1.24637944355127,2.15850341262631,2.87647144212804,2.36519440784029,2.02850418976457,1.24876228816331,1.66908585902139
50,2.06354406617528,2.41793984201272,1.25619886144045,2.18749301379888,2.94283008203023,2.38188708099507,2.08277534407299,1.25012404421802,1.6377041015132
51,1.976621868886,2.32856647684219,1.29210089531149,2.05279032146921,2.84966439609714,2.2414565799417,1.89809194277746,1.30269623130925,1.70746532127736
52,1.95960775360883,2.39688374870379,1.25594618548987,2.11243617267121,2.97979734799083,2.340253240241,1.99012556624725,1.24361563912174,1.63264304724939
53,2.06310351093276,2.32355964956197,1.23881697511156,2.22967067336295,2.99867657410616,2.3020701419595,2.12854090309611,1.22057013125519,1.69605769800419
54,2.00650028317959,2.30359555357155,1.26126188811572,2.17898956576577,3.01772075520085,2.2513861232414,2.05715457010638,1.30048337562797,1.67724702525871
55,1.95742509654491,2.26261406684707,1.30839275546223,2.2350090313835,2.90900650076404,2.17667925004482,1.97981786593958,1.34550908031228,1.66407619171423
56,1.93794157785164,2.31509662358649,1.21791101710405,2.02035879282043,2.77623353438629,2.30387589083571,1.94764464306238,1.23830875357511,1.70701746604401
57,1.90087541324947,2.22469442068568,1.25787170745476,2.13901366756962,2.83730817277768,2.1537556165626,1.9507535061101,1.34336985832805,1.61970034095246
58,1.93934520977131,2.35708847472424,1.27634529623687,2.17363401337335,2.89348200460805,2.25989926195408,1.87673547210295,1.31184413507643,1.6831545746832
59,1.96787626133271,2.23930717256953,1.28808694185295,2.06573548994569,2.83802495932438,2.16566220585354,1.89844492092391,1.31879913408207,1.60404909549961
60,1.88910534184575,2.32896049085976,1.26410504758644,2.11521231558702,2.75872052664087,2.27139675811431,1.88679271825229,1.24204405931349,1.59329566764967
61,1.87808702533821,2.27899098583665,1.21056570526105,2.12229399664378,2.76639320117344,2.24353277331185,1.86648497769876,1.20536227991313,1.67237476222237
62,1.99437223133416,2.33785552955833,1.22316205137236,2.11765982416525,2.81201776065836,2.26627878627913,1.94341507062903,1.2274134059025,1.5676452372802
63,1.91123118094858,2.25283398621037,1.25755612204946,2.00211343458672,2.62842219573293,2.25263398073045,1.95644339528492,1.30723380096634,1.64663746949123
64,2.00347561676342,2.31021822187393,1.27578388056122,2.0618352790466,2.69521926596066,2.2835815609483,2.04017527819333,1.32751055304824,1.58696671033513
65,1.97477641196199,2.22216188083355,1.24717399419742,1.96075749213428,2.74252669680793,2.18678605661467,1.95327720196491,1.27008624153553,1.6036897086505
66,1.99698693026017,2.18355370513357,1.25843452956141,2.01240172734251,2.77719345319348,2.16702872594196,1.99220611776853,1.27204980254318,1.64343692256381
67,2.00678567859986,2.24786962855026,1.20426793203159,1.97545968988541,2.68356964838182,2.19892113180066,2.07551601834175,1.28719708756085,1.67094617747195
68,1.95514550839517,2.19914111229315,1.24298758670086,2.09460478467748,2.70400933500002,2.09952223947372,1.94608373934177,1.31593765107259,1.54356990760829
69,1.95705235333257,2.30466381690615,1.22356520538683,1.94094105165013,2.52368777620828,2.26711704072615,1.99642994987476,1.25739155157065,1.64687710518787
70,1.98341264348507,2.27164239917965,1.20723388495635,2.10762999679944,2.56046990278377,2.19156284877566,2.03441625034957,1.24447011820053,1.53300893182521
71,1.89785389835538,2.25318662578063,1.20638865353207,2.08662603799973,2.5948400410392,2.2464841313567,1.86837896842847,1.24418204845694,1.5697998041862
72,1.86491981318508,2.30941016823522,1.17885757643804,1.98758731211337,2.64989211816999,2.22226384412676,1.91521753084475,1.17245167664631,1.62622523500961
73,1.91298574801075,2.27760900814721,1.20662208439835,1.917149446417,2.65515933952499,2.17938334066821,1.88131490975247,1.21568224827996,1.63470636337004
74,1.88912235168184,2.14011264003762,1.22636990475206,1.91293710374875,2.52870224065102,2.12925979290687,1.83040164200291,1.25872984747968,1.51549510798146
75,1.9549339414208,2.17506796238389,1.23546606725913,1.89654515937228,2.55238012090837,2.12470785836229,1.99791415585882,1.20660028246424,1.56668586669097
76,1.8194565517969,2.23288835656371,1.19864975717041,1.87044405195227,2.70973200888485,2.20688675524508,1.80202886531481,1.2571041689973,1.60855711628983
77,1.88192477664025,2.18051477295315,1.18393594075548,1.92245028249958,2.49949029581576,2.1103847840772,1.94070504836667,1.25097798380783,1.59378166270582
78,1.822217739312,2.1025451989987,1.21005026260706,1.90817794589114,2.48300139683396,2.04216464118172,1.90035714988007,1.20020785096206,1.52514902082381
79,1.8382424249899,2.18084557976189,1.19465213774146,1.97687748817203,2.51441612983128,2.12268354514207,1.85278593509651,1.26250119003487,1.51004576829297
80,1.92458090661582,2.11101291857528,1.17656036488267,1.8310791229777,2.60691320733424,2.10564977671924,1.84479648738278,1.15902484516413,1.61532974030426
81,1.91430663581982,2.21046217721506,1.18381728732009,2.0137953343981,2.63318925042668,2.15115205587158,1.9544708153385,1.23326283955257,1.48869815700093
82,1.83055933908568,2.18588441738677,1.16877000784497,1.84595913231333,2.46922225913539,2.0926374873918,1.89190716396112,1.20285740125219,1.5266821591741
83,1.92987714845327,2.22950474706532,1.18995703500388,1.99367394083718,2.62730564670367,2.20066895853385,1.88124110839392,1.21745173396412,1.51171363444661
84,1.91541976457333,2.17789993073385,1.15267492177391,1.77324014125395,2.59254928989532,2.11563237081152,1.96034029086676,1.17329119794434,1.5547894522581
85,1.91277012287566,2.21948566924374,1.12938527036029,1.80917855576262,2.48210724825558,2.14088550403115,1.96314336172549,1.15271186156614,1.54036274948545
86,1.8719991905201,2.08660858958991,1.16678840116872,1.967710516059,2.53201855362092,2.06978646047612,1.89811423305718,1.2315980610151,1.49461842467576
87,1.89147953363746,2.04814952076037,1.21066445607389,1.85131219652346,2.4361880981254,2.0030414402578,1.8973152366861,1.21926998659421,1.47723629398171
88,1.81026969601285,2.07315668875359,1.17380872936004,1.84011525071145,2.46298180846885,2.0440991205606,1.73926787631558,1.20985962295115,1.50976466508904
89,1.83524180778055,2.078719880178,1.15588863583866,1.80214687408318,2.57629550468619,2.02570267006113,1.88558255747448,1.2151034206312,1.50705415719318
90,1.87274578159847,2.16782118820038,1.12613698946216,1.80458913686155,2.36645157062867,2.15485267358942,1.91655400353026,1.17798054270181,1.55512133558308
91,1.80627668771658,2.10056950465837,1.12120743155622,1.92136412787453,2.44760882331216,2.04120682896495,1.80499143697531,1.12640485027997,1.47310799335329
92,1.79596025199109,2.16032614962014,1.11914268936602,1.84120051878007,2.54683936177302,2.15566541059305,1.71438978978695,1.10354887797382,1.45548766322312
93,1.79504247706231,2.16353614993528,1.12748483429741,1.86155107065213,2.29255325030918,2.1190833006036,1.79485307794429,1.16869262538294,1.57089171985631
94,1.89697286078744,2.06344381052641,1.15078300701611,1.8560108379913,2.31946498802876,1.98245436806115,1.87439485868547,1.12140614120878,1.50713760185828
95,1.79368002084925,2.14510023479881,1.11629624805805,1.89972495720249,2.42236921285717,2.06407482150562,1.82007118860415,1.14270079524333,1.5561820807664
96,1.74537589615133,2.14829908715158,1.10145002091431,1.82799787887138,2.49020357484653,2.09804904805443,1.7525625452576,1.12227535742022,1.55772394997641
97,1.85462098992654,1.98077147537648,1.19060068052843,1.73448424636289,2.30319503781397,1.96611546596299,1.84857479819607,1.18188062703769,1.44941236496259
98,1.77919047846637,2.09620661457371,1.15902869164457,1.85901973881405,2.31620866997962,2.03249470633064,1.74325751158601,1.18091928568494,1.54672941342328
99,1.78053703008378,2.07917711547788,1.16035188059817,1.87220354627984,2.38012533378822,2.05031825642083,1.76176090478987,1.18437797064305,1.51922816837816
100,1.79374280277849,2.03814507589274,1.10490626419974,1.68399114277037,2.4017210853928,1.99095784154388,1.77050342085908,1.14454051063347,1.42555024428387
101,1.75867475875958,2.0210499941516,1.169588753501,1.66503180686285,2.52030611432061,1.9336815398617,1.78142037067223,1.17280923602536,1.43540000309255
102,1.87311041367177,2.04689476879969,1.14948755113705,1.8742584818983,2.21675510105685,2.02337867781766,1.96733867199181,1.16411805353858,1.51474154786797
103,1.83137151670403,1.97298783459421,1.1582414960068,1.64916184642854,2.22610185864062,1.92338092804361,1.92046923136213,1.22544394875697,1.49391179554779
104,1.82462613567232,1.98272795427283,1.15002404232758,1.68131343923205,2.47264292064675,1.90898865238305,1.89940885866697,1.10787444356281,1.44283996873489
105,1.84621545907896,1.96113257834172,1.16485748204939,1.68160245164888,2.18991069443313,1.94421020774917,1.76013718298931,1.21217067989758,1.48598870053181
106,1.81083120549001,2.06019106875343,1.16254385003829,1.78576305005335,2.26764178294495,2.00869163392842,1.80991248602166,1.21112940022333,1.48098469590101
107,1.76251650287681,1.93027382589225,1.13452316852784,1.85199032462228,2.24307700930385,1.85559922403023,1.71131543351787,1.19298955898442,1.49838930376612
108,1.73856118180964,1.98517474677735,1.1141165403204,1.66510238183728,2.41692440890722,1.90853263718748,1.76653100105925,1.1747449123085,1.43965162506869
109,1.75394231596941,1.98449599316518,1.09723087788349,1.67058169624397,2.26881441520182,1.95098349136032,1.73256222476904,1.15666050453185,1.43191227416812
110,1.75552292772997,2.1033085875184,1.14635222262527,1.63841993917391,2.38136883839633,2.07642663158592,1.67809019243135,1.16913723936397,1.41331268545874
111,1.79471871478354,2.00886365619527,1.15224123569954,1.70882555465623,2.15609687732521,1.97543852185623,1.75011066508805,1.20739428057747,1.37088848901083
112,1.71765504560957,2.06736773554861,1.11130746925342,1.82578479549477,2.14984047333082,2.02025976517579,1.65598932747519,1.14916827275691,1.37414188100161
113,1.83340037344614,1.97244905833239,1.11380687860516,1.67825930670269,2.4372208316165,1.95740118618964,1.88107778829924,1.138915275926,1.42245439377264
114,1.76995129596551,1.94658911626301,1.10239996344343,1.59513540116115,2.23219270532503,1.94064588986695,1.74512744306294,1.18072241330895,1.39938925129608
115,1.68781943926405,2.03733337512908,1.06194687162558,1.68282892800511,2.36686702798143,1.99788698580799,1.66516653633833,1.06322258523677,1.47665740858096
116,1.76453980441696,1.93410377576212,1.12616483699273,1.74167995485468,2.11285338445413,1.93007498257077,1.75459695470707,1.17031067833275,1.43082553733006
117,1.69469296209136,1.87493090872453,1.05572325345849,1.71700893663978,2.10383393119515,1.87382642104603,1.63749090209016,1.11378267540318,1.35342370817514
118,1.76525450443916,1.88734217089263,1.0909853291297,1.78430812468576,2.27909774981429,1.85433791730286,1.77606673453822,1.13454674398324,1.40556999401148
119,1.68231949563129,1.94729789228713,1.09729960637956,1.74299783495525,2.25329803515889,1.89672476263301,1.6504667574286,1.13040155439818,1.37909334166824
120,1.71153669004991,1.99362905123888,1.08205185290795,1.58633894796387,2.08339829818489,1.89721250031103,1.80648305105606,1.13202934723935,1.34636150613406
121,1.80971337204,1.88816904739066,1.04375953585114,1.71880172523079,2.26391489758635,1.78849717197212,1.72922171322712,1.08205662419534,1.41141690040461
122,1.75827596255784,1.98510350418094,1.10046507567765,1.65440885484921,2.27571126885605,1.95508668288463,1.80570237576003,1.09959032184661,1.3527514530041
123,1.7585813951268,1.89677643107889,1.10888491250966,1.65308272282316,2.06696390409567,1.8740331506891,1.85353352165278,1.14962649192946,1.36980531888739
124,1.73919807954136,1.94450302376841,1.03388202090891,1.61639268748004,2.36954193864547,1.8944132697732,1.69260578200712,1.11037140547102,1.37426784372363
125,1.76079446365375,1.84097154628997,1.11116154046454,1.60910518638262,2.05176420132205,1.76718056495947,1.7914571256534,1.0817806631893,1.38946738847493
126,1.78117251339887,1.91261147396078,1.09779415473691,1.61404605747225,2.33596930681886,1.90423240235656,1.80357235319566,1.10438843004944,1.39624919275396
127,1.78232965825714,1.95640600407235,1.08907990852208,1.55636202543788,2.09792530256896,1.85784387170605,1.83788840387214,1.1030008599992,1.44401971808048
128,1.68610154002513,1.85438020475088,1.11264592534806,1.67516707476984,2.10133630568956,1.81133422991967,1.70076370070648,1.10726607391274,1.37995792720937
129,1.73732640325277,1.9346369988576,1.0598108350018,1.62293374879674,2.16193512349347,1.85296665818246,1.75771249187646,1.08572108679941,1.32090112439949
130,1.75611898781961,1.92652567226202,1.06448814158876,1.54891548442433,2.10247525522854,1.92293752471365,1.76083994958694,1.04919310654231,1.39905191162327
131,1.76085140326812,1.8408993220686,1.09721618417589,1.59987279341867,2.29999504996684,1.7429563353463,1.69846089007102,1.13303243725452,1.38962252856581
132,1.72310651643155,1.99614747685979,1.06108932683172,1.52577019277372,2.18749842559208,1.99492378926079,1.7053498777713,1.09303502535066,1.30318731242861
133,1.75817947170505,1.94794624644522,1.06297887477853,1.54337335674567,2.20871765879391,1.94468148857886,1.77630624670604,1.06157824669772,1.36565808528084
134,1.73283878442269,1.89863542607492,1.04595388576021,1.67698962398827,2.17532602798358,1.80822674578343,1.72010741080683,1.06981073517448,1.41345005766922
135,1.68299862923869,1.85540884418989,1.09880702996162,1.57044971122648,2.17246136149599,1.81547131939493,1.63070685508775,1.12774432234758,1.41446654328272
136,1.68551797756558,1.8575980171389,1.02322434014337,1.65033282862044,2.11013619968816,1.81085564516263,1.66707130851565,1.02530122465922,1.31564014890895
137,1.60049399357413,1.97811715916378,1.03385843363573,1.59967626080088,2.0542403672981,1.9546419328384,1.59151665380902,0.98850394129521,1.39771088128488
138,1.63310564787116,1.79536407282336,1.02860036647418,1.58509997013628,2.27952963340167,1.74728223762808,1.61263501652196,1.09281519972869,1.34747931586799
139,1.64748790444462,1.82666232565277,1.04929393976983,1.52324098400135,2.17081461606326,1.81343438804081,1.60635516937339,1.1113269753883,1.32419169616769
140,1.71804080896931,1.9474373172628,1.04288093635151,1.57174404742846,2.16203840989595,1.93032451387388,1.7445518082427,1.06077177123928,1.30405655041801
141,1.60939603352649,1.9373526280419,1.09073943441274,1.48608446815847,2.17662060763022,1.91943995695737,1.65131506137006,1.12663514567832,1.34516404477276
142,1.58525013584081,1.91739580665358,1.00292101987232,1.65486826905976,2.07840934743666,1.88294060147301,1.65705922166893,1.06083236617259,1.36093295609474
143,1.64829730600074,1.84559392810352,1.02034220455515,1.67730908093257,2.16422382996553,1.83846625815324,1.60865833091741,1.00402323032622,1.3524294925995
144,1.65241481785487,1.88307412745175,1.07071595850506,1.63880227183808,2.13851435304947,1.79549672469847,1.66207530400658,1.05958715664625,1.32074578724923
145,1.67244190157773,1.76468570392996,1.04687128044817,1.46754470511286,1.93602299838207,1.69857269929893,1.64609668013228,1.01860513815698,1.31632510397994
146,1.58087065997589,1.86250490625928,1.04497381415079,1.43330748440039,2.20248102187816,1.80328476160003,1.61373794198088,1.03282696247221,1.3416168883372
147,1.72016012466458,1.90414253150865,1.06607945530768,1.64909089612621,2.08550510819027,1.84095965151173,1.70778506181817,1.13273344122768,1.26323435511151
148,1.67142956677993,1.84296412312179,1.02710354315507,1.65104458422153,2.09827568848694,1.74576607419471,1.69885665469212,1.03971618929164,1.33217341659887
149,1.67263086529541,1.92581102768475,0.998059269095876,1.4531144081768,2.01211961086654,1.91775618435024,1.68546139671444,0.994544168413261,1.33410520679538
150,1.66454189832428,1.73401379484612,1.06499284934238,1.4315477986425,1.94272845451133,1.66851023805332,1.66746232517976,1.08772069694667,1.30778962575888
151,1.61646377129963,1.8056126962772,1.01963247829331,1.630939015241,1.91674573503674,1.77743662873668,1.59436728873287,1.08523233303448,1.24823850045232
152,1.66118215709654,1.73451010782991,1.0480243230318,1.4275250265177,2.18890416938754,1.64346156571836,1.70742364724573,1.0559616460235,1.29531713285814
153,1.60736690230933,1.74071197835565,1.02262210371915,1.52873609722094,1.95281885254325,1.70929374297967,1.65733374817558,1.05400768487651,1.3349233554019
154,1.68532745149139,1.78544242449913,1.00907011207371,1.55765276847293,2.15514683917335,1.72400234134784,1.68550911673107,1.08038876432182,1.34539042488588
155,1.56067933574795,1.80435972249069,1.01095506448209,1.57961331105257,2.08031637514912,1.76538869207843,1.54752061705095,0.994218502213313,1.27346672388575
156,1.67663780827477,1.71597298320561,0.96708325656156,1.43373281201693,1.91653232385737,1.71102873362205,1.67935615451553,0.967075617340564,1.3535139054922
157,1.6525986747117,1.88887016698366,1.05739621454781,1.43626295505368,1.93549035489712,1.8171680828483,1.57082442146495,1.07797951886944,1.36247048392979
158,1.66925654493579,1.88833835363264,1.03472335500496,1.40035040102705,1.87730287082525,1.80302959268457,1.64149482776988,1.06144339795125,1.32128149063505
159,1.53376890182068,1.75244978601014,1.02464417843356,1.40316415364901,1.85188777039822,1.73103244499857,1.49597431941947,1.01564247782286,1.28814199292228
160,1.5980246249832,1.85907367376521,0.987809541785294,1.38000235988699,1.91564491917666,1.85787839435071,1.55476905828315,0.979414938161633,1.27496092136762
161,1.6451222660711,1.84151779407956,1.00601772850607,1.55214104184251,2.06776686126549,1.83156571397265,1.63623643012823,1.06347468890025,1.32870935024836
162,1.62788232580779,1.68188987402314,1.0436510389703,1.45935001310466,1.95688334349025,1.61729426262309,1.66674186045558,1.12029405796823,1.26848564588676
163,1.64432756812904,1.74896801294824,0.981103131220544,1.5937234330026,2.08662686672564,1.67891591431146,1.63291277364554,1.04977239405346,1.21951908155845
164,1.59566805340758,1.66944543182211,0.991487597965339,1.47770521781713,1.96460337642007,1.64673813368988,1.61799636382307,1.01321635735447,1.23928745589463
165,1.61603503040284,1.80210384717183,1.04436751774518,1.4425268360662,1.90393554285875,1.77391201262399,1.68387390330725,1.13459779951249,1.21691288267958
166,1.61447949394106,1.72338323701127,0.950445413604072,1.49016371151466,2.02210995935105,1.62879824097383,1.58048823110045,1.00168945340086,1.22464718797256
167,1.59015239955021,1.6886368366831,1.03223023878269,1.36306243451128,2.01555572066089,1.5995893946148,1.61498927150444,1.04738517051701,1.25506986073988
168,1.65791089808797,1.74223657685188,1.02027073780705,1.49978259539176,1.94240136484875,1.6839963102024,1.64268633142877,1.06038969747631,1.2719103422402
169,1.55048241527756,1.73141535085202,0.988400948721205,1.54108445621055,1.96152241330011,1.70121825032013,1.58114860335743,0.988710000257089,1.24861359294678
170,1.57075043750338,1.65009216517891,1.0326331477701,1.41076756039356,1.79944647304294,1.5992885962194,1.51734676445954,1.08641263573128,1.27563609923383
171,1.59940431003588,1.79049127123716,1.00365508141558,1.38961071936574,2.02862788074008,1.77272790508585,1.61444989567291,1.04093566506565,1.26624444246488
172,1.5514577635125,1.7113943137711,1.02110448322397,1.4950621747886,1.96848756340426,1.69357508424792,1.54979867842512,1.07458470490913,1.23765698882824
173,1.50656996821481,1.73373263081158,1.01212533356098,1.3801454765357,1.85098205547217,1.67925226830926,1.55853472755276,1.07355533932021,1.19571043944382
174,1.58931283884097,1.7020189304301,0.989068661085363,1.44528535570583,2.05262685784249,1.63477535610631,1.6335991217364,1.05247363220163,1.31404875680339
175,1.5992976032133,1.76338146904193,1.0157043152792,1.40156470287109,1.9984356749818,1.75576172469358,1.59025829162834,1.04777955322375,1.17416485476233
176,1.48450762811952,1.79983549347647,1.01698425381978,1.47784308195658,1.94811650182979,1.79191557235778,1.45054939853929,1.05329441206381,1.19900670982816
177,1.60637129442245,1.74890446772601,0.973761104190246,1.51838161494545,2.05985458163533,1.65868012986318,1.6069636775522,1.00427996495486,1.25507755651811
178,1.54586705360745,1.65409516011939,0.990976163619499,1.36638874337481,1.92727550177559,1.62503127086105,1.54970855315443,1.01964639970098,1.19533625699064
179,1.62465837171833,1.775042954415,0.994406044771475,1.30608394832709,1.81922925514253,1.75398151879204,1.70042840943562,1.07225041531866,1.20830576366633
180,1.56255093629205,1.69545648304188,0.998655346604812,1.31592049099837,1.86649859353442,1.66344996782271,1.54096230968597,0.997473208784184,1.21164200972817
181,1.5555564280731,1.62411119970699,0.964154521410989,1.52075859171109,1.87617358893222,1.61966744204393,1.63700454614029,1.03919521937784,1.27090304442246
182,1.48785456292849,1.69905156530197,0.947706066072533,1.37409798286672,1.95967044839827,1.63584928460435,1.47965345767241,0.965067401481505,1.27761277846438
183,1.46450754347519,1.75332406842829,0.973322355213503,1.41721081185555,1.73675267056642,1.74658289103007,1.44564352741029,1.03656236958046,1.15459559233055
184,1.5873466725807,1.71387493600026,0.985811814760679,1.51141096257492,1.7997767736958,1.69247114790965,1.5484969529048,1.06914496049959,1.19835430225048
185,1.60634545177544,1.61338283459303,0.937767335633285,1.30393336046187,1.73634443000374,1.61256266961765,1.60015988281343,0.924145210493172,1.25366868212475
186,1.56247821823092,1.6471526428362,0.919236625473956,1.41935922070921,1.9163992419642,1.57017673649909,1.47890338210519,0.948032147172268,1.19718019049229
187,1.59479789656898,1.70384172314208,0.917698186029843,1.28723029586143,1.77234184043992,1.69566495458449,1.53493558629276,0.949320414981518,1.20754065984524
188,1.53160267671599,1.74970786179819,0.983199999394825,1.42325185378843,2.02745289694511,1.70577267696498,1.56736572134873,0.961953459710698,1.14823757634027
189,1.49273886820399,1.75893383402618,0.986109587020605,1.45174545122041,2.02313036955035,1.67420830748657,1.51919986711249,0.960891371105886,1.1697820158084
190,1.51402351142029,1.62507738663656,0.947598274699388,1.36921789300052,1.98519870102845,1.53501024480023,1.51050213167349,0.951748497587948,1.18780206121807
191,1.52130688634348,1.7096394270861,0.991879591971338,1.39590983082482,1.901396914012,1.64745915166941,1.54705717722361,1.02016019391087,1.1854484031135
192,1.4919651349124,1.60582770155422,0.936224575043127,1.44130269684359,1.72399123706035,1.55133747250652,1.57636299718915,0.975935625374031,1.26326417658896
193,1.55574152806895,1.75966457588176,0.987498495715525,1.31137079008161,1.85761105903857,1.72008397508393,1.59925670769349,1.01122626916696,1.1482279572634
194,1.44586578093865,1.7540039984797,0.988761070869373,1.25454928131316,1.76177671558291,1.72499279895977,1.44515615293077,0.968949168094002,1.12548698261484
195,1.57721443205413,1.61564359066543,0.898957114417895,1.27854844221127,1.94798778944467,1.53181513152901,1.56756018296658,0.949909917669183,1.25833398079314
196,1.51150152822671,1.59890422715396,0.927027895394234,1.31916229806455,1.98262471761049,1.521580082576,1.5091116697812,0.934020077518191,1.12303469628317
197,1.45249549293466,1.65199858287732,0.969751185560377,1.33309048047848,1.85171709688257,1.58071337741833,1.49094060832705,0.937277869881946,1.18823244255929
198,1.53496419962799,1.60561066284639,0.921998168740357,1.37748310396077,1.892556288585,1.51238070041701,1.51280408386407,0.952945932741324,1.18043836950981
199,1.5366384912113,1.68031502696123,0.896746622887827,1.24501042322429,1.87330908205209,1.66047441584506,1.49768196942229,0.90053938826605,1.21802039931042
200,1.54207972207028,1.55613398707386,0.93481462572827,1.42429423006951,1.80508270336738,1.53297182225498,1.56662966329707,0.919364316964085,1.12009846695273
201,1.54031534547174,1.72568918572045,0.921906551768583,1.30150514617018,1.9654486105316,1.67686331398686,1.59861316302805,0.967907250372577,1.21392216467965
202,1.54681727192698,1.68258759753771,0.972384464490738,1.36189150161656,1.96329703485664,1.66403821401535,1.53804098274534,1.01709612940308,1.15385570221538
203,1.47771965807082,1.60218545355016,0.895509736347291,1.34492686958806,1.92408956179043,1.55830386362627,1.45140251257941,0.901123242583328,1.19278889192628
204,1.40931168247718,1.60194413700658,0.908138472940982,1.39177554051268,1.69350249984783,1.559404340689,1.3455534172383,0.925907365913028,1.13520528339228
205,1.45870092602969,1.53765318604168,0.889958100284875,1.33176159802707,1.76581942181594,1.53540917066597,1.43635997636351,0.940216021377287,1.11250167494149
206,1.46759901292976,1.6657084231318,0.877915765941945,1.34807250179148,1.86382209729386,1.6518485827589,1.452019290371,0.914785270507872,1.18322581248682
207,1.47891132082678,1.52490607426814,0.928830479750137,1.37857225049274,1.84896070871855,1.49264548840606,1.49114186275085,0.971251738007497,1.21220193819307
208,1.50699045889214,1.55678403866095,0.945581204907236,1.26761686961095,1.85463447618184,1.50772378776508,1.46948881812681,1.01131045377486,1.1713055547262
209,1.49457476678046,1.64217275328577,0.883474843705916,1.36172113710447,1.67444194486808,1.59043774832209,1.49376333066581,0.864733467306559,1.14711090277846
210,1.39506969438675,1.55369393103119,0.910164464607055,1.32633954709303,1.83797650187215,1.52705518367228,1.43367814055468,0.95408345997828,1.18222517349334
211,1.46862303443094,1.61440540890265,0.889939490827975,1.36566503169033,1.88738419160916,1.59955151464161,1.43980629724679,0.88740995442434,1.08550095018327
212,1.51412097957593,1.53830878490601,0.868350484548204,1.27600702396631,1.62771249113558,1.51295901855965,1.50804568369448,0.8970305076375,1.21105466854665
213,1.52800197518147,1.63159192588124,0.948385427176665,1.40824499021406,1.73337798221543,1.54454137674141,1.57208972723123,0.972616955037038,1.09726848094877
214,1.47798642031223,1.65752564139964,0.938486417883804,1.1962373622889,1.75725171191704,1.62476410581206,1.49125666287376,0.950385357581446,1.12915626070825
215,1.42573269288762,1.49671966572128,0.951544569994591,1.20204812425043,1.6743706906941,1.4498947907761,1.36158942628844,0.972925717164445,1.08509971064778
216,1.47452488516379,1.57270759685248,0.938744303291164,1.22800490937597,1.71540905185884,1.52865393101025,1.48746071381158,1.01081414058305,1.07725885353918
217,1.44453145852661,1.67038956673136,0.886510462200023,1.27352498492362,1.7582527699375,1.65711251047456,1.37936828249142,0.919395954322739,1.14215455711217
218,1.3664173611611,1.49715719227952,0.875801888143157,1.31427546050533,1.74563622876264,1.44918987367848,1.42972664088944,0.889132274712341,1.19997928001016
219,1.39352912667193,1.5447790851201,0.903883638592125,1.19906048087558,1.8995828197128,1.50288626849602,1.43660420625647,0.914583405930298,1.14668866874025
220,1.42018481035817,1.49452791031629,0.898915120926923,1.23785551690031,1.74121601089116,1.43249317629935,1.48611986205322,0.959071226864688,1.0883333268402
221,1.48254053058218,1.5069029246256,0.934222697746043,1.22460934953869,1.81797948407111,1.463846254295,1.42894412497807,0.912263847921692,1.07353352465791
222,1.49348122644144,1.54064055402459,0.859845284405787,1.39611607403491,1.83669796193624,1.50633088371681,1.43219960500963,0.928854451366248,1.07114646296896
223,1.38825363254803,1.47384012197924,0.911625291457508,1.33277144255811,1.56682582001322,1.43766999988729,1.33631339185178,0.920882365172965,1.18610160426224
224,1.44062074923607,1.47585452183598,0.903506546470265,1.19431525450928,1.64287259874615,1.42651131801158,1.39704896509263,0.883120246027356,1.14744238501882
225,1.40152711773687,1.5564473976193,0.868737114924559,1.25686092717334,1.63809409406598,1.52244286732319,1.34284360403149,0.954893330979907,1.08442091719125
226,1.43297323582749,1.52103982380717,0.929720593148974,1.27053184020994,1.75139640951192,1.45157407521132,1.4592633181862,0.999046697258828,1.16359300589432
227,1.35069765558613,1.52048028131672,0.887200733558417,1.16870683115888,1.8015617386802,1.46529649217899,1.31692122063661,0.92511959043572,1.09275062464753
228,1.45909502772636,1.6326804055922,0.926530800849198,1.17867237591892,1.75589966496149,1.60332474878975,1.47961815197524,1.01053111998403,1.12797244191738
229,1.33774020078871,1.5663354475869,0.841284705869618,1.37358547613436,1.76852657562348,1.47557625353737,1.29087316029705,0.842858444381374,1.17648008956109
230,1.48508342600053,1.51537209400186,0.918042533649987,1.2552537243524,1.69257039227094,1.48896405066427,1.47784458819785,0.961245288708839,1.16101558044019
231,1.35871648865774,1.4992958469181,0.884448154468578,1.34443877440261,1.83875318322957,1.45176190555866,1.30939432061425,0.95093982436276,1.10865189451933
232,1.4567157557732,1.48443556827429,0.889673096350532,1.15884506089619,1.63740295290175,1.46412982630931,1.45241584589933,0.914465112722159,1.06075037429902
233,1.39408996556626,1.46739845236851,0.893150119199411,1.3273033252863,1.72484886402744,1.44107109484231,1.42852591916181,0.911278059005932,1.17213798940379
234,1.38130763763053,1.47541733849655,0.869631005236302,1.19179726881783,1.8315522247528,1.4141092967932,1.30743190175314,0.82334169762659,1.13900998624051
235,1.41076643713225,1.53963152899516,0.852220131050297,1.14870552806012,1.76119502579798,1.46027775200979,1.41327895179606,0.912156121462095,1.096136536546
236,1.45620737320316,1.57200202120528,0.845943547727132,1.20594066865281,1.79281044554043,1.51778043725786,1.48556565385686,0.924673218987424,1.13373871216573
237,1.47242299230738,1.49175620915979,0.864780795493473,1.36870417873149,1.59963647540867,1.42160339145447,1.44960780466922,0.887572636993598,1.1117946379675
238,1.36241345743904,1.50419211762282,0.907219902903946,1.15206681436055,1.60035604348035,1.46085022753203,1.34860350584321,0.8976266247289,1.07304560757649
239,1.36657225459467,1.58151072249193,0.875795838588559,1.17282446496498,1.81196845806288,1.5179814987199,1.34084222822352,0.872236925370681,1.08939465129961
240,1.3995741384194,1.58601336753666,0.915080305281521,1.19766308950129,1.62087863068082,1.53282909293713,1.39887169971206,0.935865521892562,1.09033069763933
241,1.36489425707314,1.42297665590032,0.882134045900599,1.13062170207024,1.78150749309573,1.37453464328534,1.43030923813121,0.863210240049348,1.14547274504617
242,1.3609565131615,1.58279758372379,0.877693729784452,1.31789736326094,1.73416458253301,1.52488297722986,1.40940816228777,0.906336957746171,1.01504491505595
243,1.43061288442487,1.39708870390756,0.82981451563984,1.18542489568753,1.73916980487837,1.38471366517952,1.40166429078278,0.827334002201778,1.12496132139957
244,1.35832295863835,1.47415338188432,0.851920032082529,1.26691336372586,1.63838137585727,1.40835798508266,1.31353398921207,0.83870046823163,1.13994459185064
245,1.37133405481757,1.40022446780741,0.907647273744385,1.25286282147931,1.69002533191778,1.30410709061034,1.28777697092567,0.99244263198284,1.09611843108323
246,1.37201501676678,1.5804312332943,0.905496354610262,1.14230959208644,1.52372609934242,1.50610851513288,1.34494856019457,0.931054316590154,1.0135538756642
247,1.29810250526082,1.56666093297383,0.868559060723746,1.29627912707093,1.48500565797548,1.49286197236603,1.35991116945565,0.881818878301534,1.12599284284015
248,1.32132526806001,1.43225155495554,0.814121470940683,1.30933465373095,1.5945758991779,1.42409384568853,1.3236991494009,0.865909960750938,1.09220236111575
249,1.29199835963163,1.44046597584849,0.837951051804377,1.330532981448,1.5566195719753,1.41075111884276,1.29279918693887,0.875456402653547,1.09182013047376
250,1.33241800021294,1.53303438356755,0.869792497055598,1.18998684818364,1.76513854478857,1.52666020166198,1.3239654460166,0.931989491004451,1.08058785184399
251,1.37067423287445,1.37827706508632,0.85352110476881,1.21650854841351,1.4747526983935,1.30892238161571,1.31099964687441,0.881322626425426,1.00587921729658
252,1.33653715104326,1.429675628493,0.870864034066652,1.25516215036686,1.56552815308065,1.42572027486275,1.29711081578538,0.926769527006741,1.05990462279486
253,1.34301386763804,1.41257838339797,0.894066107801798,1.20126051776511,1.73925497778327,1.41146732450628,1.27515591574494,0.87606919560216,1.00457867046977
254,1.30330224791154,1.37383403944988,0.812070555713692,1.16401238075394,1.66671774412273,1.31258374620028,1.27633204577471,0.870962938459052,1.07894271180604
255,1.31290447420046,1.50319384727839,0.889059838561133,1.18597764163672,1.72910087022168,1.44397142457252,1.25959812419097,0.89050631775792,1.0088043419218
256,1.33006334174959,1.54403978367477,0.860894704614002,1.21807792558468,1.49011270584753,1.53620356029158,1.32342846871647,0.880699000769791,1.05211728965265
257,1.33401302762884,1.40332406359688,0.835198453578268,1.1887769815201,1.61149708740596,1.3804627504641,1.30294840768434,0.839913509825484,1.08696843327925
258,1.30876649206815,1.47685742269188,0.80797106249598,1.31173123026264,1.714189109386,1.45194811949296,1.33240726794379,0.822679785042368,1.07020043547853
259,1.34046042380762,1.52353067546517,0.880353147565251,1.29018724465406,1.46360671682966,1.44809313574217,1.31508507073365,0.94342657848643,1.11569356111309
260,1.27053371819881,1.47756602209607,0.860976150493892,1.27052736418363,1.67241903926593,1.3860777447857,1.17828977493927,0.869311074930571,1.09142393833791
261,1.34214436433875,1.46514691349788,0.793509319906552,1.27147541229089,1.52031694988814,1.42634547101611,1.33453792186468,0.786089270062931,1.08583487011736
262,1.28555078747595,1.49432606546498,0.884272219625884,1.19453987147291,1.61213573595911,1.47706506916962,1.31231988189494,0.850254071623431,1.0584224414144
263,1.35165498560868,1.52131495907852,0.860248388361157,1.1573435577429,1.68637130059954,1.4276573771577,1.38821165101312,0.881631006315574,1.00620818154916
264,1.30091006953294,1.38030740477773,0.84079318854731,1.29618798625685,1.55622130060135,1.28882314070398,1.36077811897117,0.81601927938671,1.02911640888813
265,1.36327284403411,1.47014024857623,0.831851625731572,1.2652127026693,1.58056220598177,1.39334280661139,1.28703564276112,0.823246999984277,1.06306995136603
266,1.25874388412491,1.41118394574662,0.84287833826754,1.05783329164888,1.44475701559589,1.38776825248934,1.27886540480019,0.89852603820011,1.02181508379892
267,1.24598898783419,1.51504903332811,0.824367094082302,1.1773664749243,1.64974614473541,1.48768705516913,1.16475651669451,0.857976227738205,1.08092680683206
268,1.27788235977727,1.44433002027924,0.814695981194343,1.21044366067308,1.68084831485137,1.41884545069621,1.21596142673103,0.810609554798957,1.03891811895805
269,1.28342465554181,1.50298631438843,0.828888267051403,1.15377750367137,1.67909995319743,1.47492408033714,1.23194258583175,0.896435897756494,1.04224545053204
270,1.3165015448239,1.47719003768887,0.830155548977887,1.11517882702539,1.64719021829594,1.40989525398467,1.34398458554148,0.907611452158528,1.09061458344056
271,1.26088628849168,1.50601368532706,0.847340392082841,1.04849144062576,1.69991763952799,1.4905112607089,1.27172826973696,0.830760103196043,0.95788727359197
272,1.38535034695916,1.38940291110944,0.793758949737626,1.15696039095208,1.51390234448636,1.32388820227029,1.41446246096002,0.851722681663799,0.971131198357353
273,1.23277078883748,1.48051787639662,0.857296495818616,1.25548797989245,1.66015701226078,1.40196222734819,1.24461424163891,0.892245279209131,1.00961991588847
274,1.35680970234215,1.30844380521039,0.782476268506868,1.18454267793335,1.47604859027155,1.29793860743641,1.37871413831925,0.833914765919671,0.968207082514056
275,1.29995604296015,1.49116645423204,0.835082446557426,1.21201812197685,1.45985647712894,1.44581191559051,1.31555384215838,0.851261445075265,0.994677898057956
276,1.32565597920186,1.34544941977093,0.790475478104864,1.19948022302311,1.65723092366291,1.27906397412004,1.2787303511192,0.802080469405846,1.07851819853501
277,1.35430803652253,1.36444448483603,0.780522613615118,1.04313815564682,1.46482219822364,1.31568263380827,1.37488636859862,0.829844406428867,0.98464962451091
278,1.30412064546103,1.44797877844728,0.771451914787858,1.12077298017842,1.57441405678598,1.35820858536809,1.31019942921242,0.804756392068277,0.986591134160438
279,1.22388108922237,1.45023666411374,0.793844269025309,1.04856623599311,1.48000669585683,1.3970666624851,1.1985382047932,0.830070161353647,0.977851859067407
280,1.23067293357946,1.45164469883649,0.808189861206655,1.20750334763712,1.63349907145875,1.41260452709802,1.20093579410984,0.844468338054648,1.06155227966857
281,1.27036302778308,1.32560562851546,0.800711620694273,1.22711144860619,1.42587168403138,1.30344484694826,1.21812817987725,0.817320381415766,0.978743217904259
282,1.25775791695499,1.43772322218988,0.764918602228006,1.16278776453318,1.51671318223198,1.3785059064865,1.24449273745223,0.817294468591249,1.01855599531302
283,1.2480468208738,1.31899761171838,0.77042833062784,1.17297358569735,1.53879344481999,1.28754246764855,1.26824284049993,0.834861386521584,0.97166477111569
284,1.29833539043653,1.45588531720414,0.794697397621356,1.11394566499349,1.51872667010133,1.40929526088351,1.31651201699501,0.781432401271586,1.04165887458424
285,1.29916255242264,1.45171017838734,0.827743468039611,1.2000869845281,1.67014229209491,1.43221181751081,1.34409315260193,0.867331660299005,1.03244252555061
286,1.27485613568177,1.36767711548724,0.823564060907271,1.22907776758133,1.64731622363477,1.30073961917711,1.26381371210918,0.832001053333749,0.989787729371371
287,1.225135599131,1.35073175983052,0.851812752900695,1.16143974952007,1.40745519090781,1.34401969457292,1.26966614876543,0.914730864900929,1.01604799182192
288,1.26383749700281,1.41491995263615,0.824634659043991,1.063360226756,1.55189646338451,1.41183570407447,1.25157108953759,0.874449589512439,1.02189151039107
289,1.18944083406963,1.26768794899099,0.793531406710705,1.03526910587187,1.37712522307785,1.26693781985205,1.25624229406003,0.784166217609656,0.955176634071099
290,1.24926263102875,1.30337975532232,0.809776604150409,1.03555914348083,1.53229483770087,1.29137221447171,1.30250165516715,0.863000748587862,0.935521553176808
291,1.22365289045299,1.33946342519405,0.783143700128392,1.17053829731452,1.49178353674162,1.30037656772136,1.18633421336449,0.788953846707972,1.03952722833346
292,1.28940750260979,1.35991579175215,0.803070038664373,1.12439177011848,1.47466446657399,1.3284216954916,1.27020418709598,0.859717264376989,0.988683958802011
293,1.27821641587811,1.33273800996752,0.83575829468495,1.17798073447589,1.37059678265975,1.29077161231538,1.23823772778118,0.824627216052559,0.939917640990442
294,1.28570206153635,1.31355358912721,0.802413241452162,1.0036620187445,1.53495221260053,1.23657556921546,1.35091795157213,0.804708036002562,0.936068543440299
295,1.18189086471871,1.34557925947455,0.750222055811657,1.19944570851193,1.62330985828452,1.3165360736056,1.19356355981396,0.822443667108401,0.987139093656402
296,1.19881589690744,1.37641948818193,0.782356607808628,1.08626495804458,1.4614214873524,1.36909526236058,1.25186289798337,0.825006409634217,0.969091643557366
297,1.25048998577319,1.33943828062245,0.782373648446564,1.17675678064171,1.49277426293785,1.33192349153685,1.26289866727737,0.812554002076131,1.03899295791957
298,1.25716320088929,1.43535630417616,0.81687256147668,1.1619415074457,1.61092760710122,1.36855019627816,1.18187129651402,0.793733296856297,0.965532553109624
299,1.28246713293604,1.40526704930573,0.779884860271002,1.08673339455998,1.44363602212439,1.40351207039579,1.33737426821633,0.855401273522007,1.00056759719432
300,1.25600923042955,1.42027788897883,0.769635379449512,0.997817265633644,1.45344324701411,1.32130128824601,1.27878280976779,0.799049238554612,1.02637933295652
301,1.17883079492082,1.34047956493926,0.762752935876069,1.03315733634304,1.31620686699144,1.34034631726223,1.22971608751217,0.800634607018787,1.03087025874409
302,1.1780321489035,1.25849444965309,0.765058690852666,1.17960113328553,1.52547525784402,1.23171192895734,1.1914943136047,0.803868864537864,0.974845076484369
303,1.16618638672696,1.35299278421997,0.796472581647686,1.07059689612477,1.50021124334868,1.32227385806667,1.16456810319767,0.84716880033119,1.01358158442425
304,1.20115152246812,1.2248197177197,0.764755681454667,1.18656266235233,1.37608461570203,1.21235169856179,1.27987674780731,0.832226317363267,1.00608306208019
305,1.21040319092757,1.24696645353064,0.800912165372178,1.10518648016792,1.3943488258127,1.16242867024593,1.2172501429491,0.833464854352614,0.913730831748568
306,1.24201601882565,1.3226931712803,0.7777792618696,1.06000696069973,1.30539007732493,1.28640320004243,1.33231261409428,0.751389814160921,0.952276489654122
307,1.14838182945227,1.36149106751699,0.745361708883543,1.18245457821423,1.54450423930542,1.28517265028566,1.17161493370635,0.75034089085814,1.01123356338616
308,1.17727375954523,1.33854146558892,0.8009568843393,1.15040207800161,1.53224414527708,1.33319825642756,1.18103781587061,0.839938652643915,0.911960673376335
309,1.29676528455034,1.23182014765037,0.805660287803685,0.983030334996058,1.39502983678366,1.19757305373935,1.30357859912041,0.84510957194559,0.907495536213354
310,1.15787577320507,1.24396894991954,0.814558499710836,1.09408307624949,1.54054314457003,1.20471686289405,1.18664053841271,0.867452970182285,0.906037092994909
311,1.2281044873188,1.37214646048655,0.789316150524949,1.05156497818417,1.48287917659776,1.36133661218876,1.25877909535959,0.756057389173982,0.881898956547636
312,1.22450747738057,1.25893675444242,0.766681404887799,1.07333009120564,1.56181816951565,1.21677211523799,1.21975803333135,0.811035741352243,0.912043290418001
313,1.15361388142702,1.38298302939031,0.758820314734873,1.15828251038581,1.29406923510705,1.31317639663682,1.14832399706622,0.786145171714871,1.0019014099294
314,1.15390593282736,1.23954923324135,0.810512722734233,1.10216136027374,1.56654455066168,1.13994925412146,1.13979442050852,0.851508979462697,0.97302733622102
315,1.26337699676124,1.32926237278233,0.76644683285044,1.08760243813962,1.50170006008821,1.25081007426131,1.27862250761596,0.807797133308345,0.975522451663489
316,1.16106378207998,1.35830709419537,0.748740885849346,1.04990503635813,1.34618670433738,1.2765639376212,1.16644065977713,0.732983642026421,0.878359853916618
317,1.24447349663376,1.32951847276925,0.769365147418884,0.969600666272944,1.27551205934444,1.31279663815617,1.27270223177237,0.802828950746119,0.906388982993593
318,1.1397312240281,1.18536123868075,0.738669001792761,1.00485205854512,1.41483261778073,1.13940300294413,1.17606366521965,0.82527411184713,0.966971031375849
319,1.18648508779704,1.33713592746608,0.813039593269097,1.01843202303783,1.57293497164533,1.25668504990208,1.18951395895282,0.83842973582651,0.876348606550031
320,1.22955322149757,1.36779629150104,0.718772282047189,1.06157065484363,1.34544401345675,1.34761421538411,1.18498827144395,0.77318466060299,0.956807885933321
321,1.18998765487598,1.2306553337378,0.750341762888255,0.957955793489325,1.37332214007786,1.21109142968202,1.18499490510812,0.77879618962723,0.888854434322204
322,1.12041025972114,1.25840821884339,0.763119149329459,0.995264746652089,1.34485621312783,1.16948365530008,1.15579179603904,0.786289103057565,0.92231254140623
323,1.12010703618734,1.28742708286223,0.732904926744114,1.11712215689261,1.32809267109399,1.2245320020224,1.13717608820927,0.74098391713404,0.938208560881702
324,1.23407560001868,1.27280851996728,0.786716918024975,0.991064554185331,1.40365116190442,1.26809025628872,1.19675300155429,0.784357645152487,0.85984077572877
325,1.26078614109727,1.17236292895098,0.78826251359988,1.0243150914331,1.42155571116578,1.14616424908697,1.27070199574708,0.813396217808491,0.951207283673228
326,1.2548369592648,1.29134812422058,0.784286951389188,1.05569122283747,1.36084539832478,1.19686328044534,1.21231495880124,0.819429454476602,0.861230792736348
327,1.20503767091665,1.27321351871186,0.732515716821599,0.946503847399922,1.51608039567477,1.21558077195385,1.19287613536874,0.817657744544838,0.94174997220838
328,1.23403435235122,1.35082639811266,0.761599879000667,1.00521947346358,1.46889090487301,1.30159932891365,1.21362458487942,0.757227686152882,0.850694740523349
329,1.11902164935274,1.29710466629295,0.71369627541197,0.996560580993946,1.25052107491733,1.24193121912195,1.09215215942767,0.732671102326785,0.90059095214775
330,1.14864035777601,1.16459860887556,0.722971656743061,1.03583004984566,1.4404505383129,1.11946162023998,1.16458533775224,0.805819615231376,0.953587019484932
331,1.16316890448882,1.32701687842081,0.725213327145753,0.948948295879623,1.37320835723616,1.24728014532952,1.15560155042083,0.786259506105908,0.850069953793592
332,1.19612418684895,1.19741123254206,0.735832239568821,0.948719764923737,1.31959380997441,1.10799255624085,1.14362369888841,0.719344738441006,0.845594113611813
333,1.16779830038456,1.31520042239369,0.760282697290085,1.07880957530242,1.43436578050078,1.23352197406438,1.15180553655117,0.809101751709046,0.929374063411557
334,1.09124127657157,1.22413281157756,0.73694946295283,1.14420618740989,1.3403536843888,1.15283641845908,1.02761935885835,0.779238949913181,0.849506934618432
335,1.12174951356675,1.20894482270846,0.712307229463251,1.09979270383102,1.46009255763022,1.18933663756682,1.05732841006809,0.73993965300295,0.944405854442812
336,1.20151311309016,1.32035525016139,0.780683517678085,0.950104144854314,1.28400181542944,1.26433631818363,1.1601731953006,0.829913236223588,0.906222963635965
337,1.09973542352155,1.28021514929683,0.765750616171003,0.908627384687703,1.45895077904986,1.24641764760204,1.0894331436158,0.782557574928659,0.880344096563919
338,1.10629861907312,1.28709369753603,0.724495742666186,0.930534265611147,1.42409441404627,1.25882578534906,1.09679342424236,0.742344510189019,0.888360916530529
339,1.16532643876949,1.20352323509129,0.735853974218629,0.933139125658025,1.21562123830206,1.1717139202605,1.16639124984898,0.785395009178245,0.842749358942527
340,1.2261427134308,1.17441830527807,0.771932042701739,0.963414357612709,1.39970928350268,1.15537270778825,1.18718342671159,0.790086575515904,0.864021176108348
341,1.1019389267557,1.16522187316631,0.736733975940323,1.11816010019226,1.22330979007674,1.1114089384931,1.13730391298623,0.763278752911603,0.94144314659564
342,1.18641568804268,1.25154853792036,0.715017039032115,1.00046549123836,1.41161212643854,1.17114363239381,1.18301700147381,0.809841419687803,0.828087023088027
343,1.18755532804148,1.21959957725652,0.759915017336427,0.992549317940732,1.32294420699968,1.14750388116654,1.19530516786752,0.836368934025071,0.87193386606641
344,1.10705977181458,1.13306554682381,0.703565201789322,1.10727282633785,1.26251474074318,1.116484049453,1.10018881400652,0.745805782163479,0.846558289501411
345,1.15548392820251,1.21021974456266,0.77427196306836,1.11088604981303,1.24059551853107,1.1586881892502,1.14970274563775,0.831603231817512,0.866658278546116
346,1.11810435561531,1.13929060257538,0.767604785534169,0.896159771934618,1.47543059995909,1.04889757263299,1.16345208628788,0.832575680482975,0.84782916531344
347,1.08495108509329,1.17149374747061,0.766788982073713,1.03984610961412,1.21918478983979,1.09569680059928,1.12943871426269,0.784868395586325,0.894429127797834
348,1.07919415213112,1.14593493163907,0.766949834829392,0.968950338667317,1.4034232059003,1.05694209229172,1.12463308984265,0.748772691012331,0.941702969853206
349,1.11165466752679,1.27655607087266,0.765280749531515,1.05032356934165,1.49379446053356,1.21273288801747,1.05110310758835,0.858841652383965,0.873100687923709
350,1.12827847391181,1.22655688745537,0.687623008064132,0.974625259494059,1.3258620085716,1.22555944175406,1.13991528136605,0.737677073389055,0.844149586880801
351,1.06176323391004,1.14307320730851,0.720045533994594,0.926662740706315,1.28241745667101,1.13950471396971,1.11087751779378,0.743761881840438,0.879903104392434
352,1.16767618427667,1.13340120634457,0.725091355519253,1.02390371846004,1.49773835779975,1.09300293385675,1.18277750272695,0.770189806842232,0.900394640689164
353,1.16594462807225,1.21068292115081,0.756843893663027,1.008817995425,1.47066362502414,1.156439862681,1.14022411031818,0.777247067629308,0.867605707795772
354,1.17585966837944,1.19094081732092,0.677100793502127,1.03517897172403,1.4645930116582,1.10366098434839,1.20326716868107,0.73941191290041,0.832491628839135
355,1.06920055409442,1.10072862552566,0.720121264800589,1.02390586771681,1.21683954670102,1.0352438985557,1.07271269553152,0.800703045103292,0.856945496461137
356,1.12470112061266,1.28282684500885,0.707525390365885,0.947129629644705,1.36832038816311,1.20347998778602,1.10493509497121,0.756699128965011,0.830212201997399
357,1.18092375857699,1.12675053262877,0.767745421093303,0.924977358555057,1.30314251348884,1.05658089778802,1.12314866794899,0.798046997209809,0.866589874128468
358,1.1422415105783,1.24785120096355,0.72509580314191,0.98827733967961,1.3454964373742,1.1727676494961,1.19501638532211,0.739265616147201,0.855611852446237
359,1.13643320813522,1.28147271407126,0.730532816273144,0.914715810723186,1.4003129517923,1.2131725336411,1.13912607841738,0.798217358047835,0.797501935484353
360,1.05770141900109,1.1021729686539,0.71476635341538,1.04345430565925,1.3130960369719,1.07495521593262,0.992830842933481,0.709698719930072,0.913197868807071
361,1.06883114455399,1.20776470089114,0.670057906414948,1.06108595908963,1.23310291687178,1.1665500768663,1.07469548240005,0.710388482053862,0.894739153960661
362,1.16618050929073,1.22939060338508,0.761681315457118,0.897081834093579,1.303969836155,1.21285718802075,1.19449012059938,0.749047632823328,0.813754246465149
363,1.15948051358193,1.15519091427494,0.691162380516335,1.06496639238754,1.41979307512355,1.09442612422601,1.17996307862112,0.754818795052881,0.871528117832833
364,1.0483306662893,1.23044981332081,0.748114749647983,1.00740142532699,1.2596421436047,1.17929403521745,1.04384923239857,0.805644056726173,0.925507019661292
365,1.16528463076637,1.18835985373573,0.728578150176741,1.06695454259612,1.34219725254908,1.08866111880689,1.13427809468948,0.733654504040594,0.863348431146013
366,1.13629341823683,1.21269278789207,0.722496064959673,1.05900819630138,1.38849974029623,1.12250288105034,1.07164678704361,0.735634941872296,0.843503285393514
367,1.11594950363083,1.13359124847601,0.715832978537704,1.07354307601255,1.18231476206437,1.06083602535491,1.11059867875014,0.743437725038083,0.823283878363906
368,1.02322170368311,1.06761066405072,0.727121284463683,0.907808934155041,1.42052876320519,1.00920461672236,1.04083569576622,0.79406524033697,0.840670966507445
369,1.13091206026892,1.12450968505605,0.695117703731974,0.977798963226609,1.36536504661658,1.07747518817621,1.11889455272752,0.745032620592036,0.819026214298739
370,1.17141260683534,1.18891773264928,0.71146397391642,1.04484134089064,1.22022244460003,1.12233762761886,1.20094900414826,0.669328834222361,0.864842994521666
371,1.07770257135092,1.13874194613632,0.709091224682565,1.07197781215176,1.33588316294836,1.07762814181367,1.04109952816725,0.687817142131043,0.85093203400153
372,1.14932984026117,1.11214825302141,0.746345188467262,1.05518326512301,1.20567621444077,1.04932309555206,1.22986511484987,0.73157451056165,0.866786323318572
373,1.14569152356526,1.11626289991051,0.664423620023695,0.974007100214594,1.25565431589558,1.10305715840843,1.09555774827182,0.742239122144582,0.824541746076193
374,1.08022253296175,1.08067557948939,0.727457510728284,0.899365878442603,1.28851850337571,1.07357140686373,1.1285223501909,0.78077868109081,0.871186550921228
375,1.02855449606389,1.08903573319685,0.716058925255152,0.9583013239038,1.22096216271998,1.06989553081346,1.07015406341155,0.729112812484988,0.903763852636828
376,1.07318735449455,1.09693440534643,0.738261367755943,0.997749516313396,1.13292375993336,1.04174008495413,1.08013590036782,0.789688226043658,0.864727618884799
377,1.0918977423401,1.11035510889186,0.680110217300271,0.963573048188987,1.25068568550471,1.0126998775466,1.10330854454762,0.774711960015655,0.882802128965926
378,1.15287226428737,1.14435237589148,0.666901244064727,0.972632970317892,1.25229003002432,1.11101920048086,1.18725714091833,0.688561826250285,0.828226539191635
379,1.11456390225267,1.23161949976121,0.70207252340065,0.854232617471201,1.36924728488974,1.19013785952074,1.11839726348202,0.694298198256191,0.893115660060481
380,1.02290658494022,1.22364282804348,0.723095384936919,0.989163777632882,1.25877469508916,1.17108755840783,1.03322854452408,0.680859070789161,0.82468351235496
381,1.12424936956853,1.16519579050023,0.700035422570191,0.885830242416652,1.40827037813039,1.09532765530937,1.0611135697319,0.740494215842835,0.7948847700908
382,1.03281836565366,1.10774272652902,0.648982680310083,0.874634726485043,1.175345024719,1.05046678172534,1.00566859109028,0.661594805872244,0.841125917967726
383,1.14060949135654,1.09352154610642,0.712347354190168,0.828501804347205,1.21216036413488,1.08521005055835,1.09939468247405,0.676451300321136,0.769417367984258
384,0.991282773100524,1.14906353924669,0.719960003688431,0.912817065875827,1.35557199517964,1.0866473674293,1.03487713815164,0.700922902482836,0.814891432466904
385,1.03061080305005,1.21461329794993,0.719193525629831,0.862137002975948,1.24248920690146,1.1311222577449,1.0677610488572,0.786571503398747,0.892222209603863
386,0.993716298649947,1.10212087257221,0.702496178734332,0.861670460696174,1.17594921581782,1.05622010897904,1.02560249269687,0.779735296218396,0.80957726867349
387,1.10959582145334,1.14288811964944,0.651431545357356,0.85588759578288,1.24652574812488,1.05457471888532,1.14952045792423,0.706136105371439,0.802292605214307
388,1.07863752788464,1.02939401980016,0.686614108096605,1.03630427110025,1.35001353156435,0.978276059585053,1.07323923145751,0.748460967878285,0.829531598416503
389,0.99984785181153,1.04630850966064,0.696450724303747,1.01473094464861,1.40408463987981,0.996298540942725,0.977438495910556,0.709426514807071,0.857934337268855
390,1.01227828701335,1.09955707792066,0.665989988462093,0.972283162152727,1.14565649442908,1.04494539246397,0.970626510850166,0.720313122985482,0.853543896095397
391,1.08780208090853,1.05923349887104,0.654849703325881,0.864859503364968,1.20646128052573,1.04533205633791,1.08501885455811,0.697600402962885,0.782133571579749
392,1.10423193263276,1.03372527835156,0.640560724619759,1.02881980836918,1.36173858625806,1.01590173690917,1.05085659216786,0.652534875785704,0.854514437525748
393,1.07550266450155,1.06619014146686,0.667387448370408,0.959995840940345,1.21012810855736,1.05761157863115,0.990570228623905,0.681164772458317,0.867272561855815
394,1.00520934969856,1.20468066486697,0.6855960417221,0.839816475006959,1.25763387798121,1.16752497385026,0.946559559455876,0.704806587017147,0.838078791509452
395,0.987185640748798,1.19907823151282,0.677644907152663,0.963762834243858,1.29968588148687,1.18356296417301,1.04664246426599,0.723697375496131,0.875575810493885
396,1.08321955944683,1.03815423687468,0.658329463957403,0.868760111030414,1.13793561415934,1.03535726393914,1.0468670949928,0.665633541168693,0.746745021977322
397,1.00429251643912,1.16399640206901,0.709219977634778,0.839711447342883,1.33560572555904,1.13722296187252,0.980148438309024,0.707497920908782,0.771668050238955
398,0.989943793532189,1.17395064147335,0.666736213406139,0.897517804026615,1.16004676716354,1.09680711976123,1.04702721565986,0.705380837676741,0.810597833513525
399,1.07801226142611,1.19513354853182,0.700921322224224,1.02457099843754,1.15712168933856,1.13922986931253,1.03780881174543,0.750251161651179,0.775596775591382
400,0.970522105678868,1.06973625388899,0.721576973828617,1.03794627353623,1.1522368645912,1.06101275391622,0.909745864098853,0.790243353681492,0.82680233304423
401,1.11047122581578,0.993452637625623,0.716195024321863,0.811116391082418,1.3902687756549,0.931912850882273,1.11783539680364,0.733029182100245,0.820926078251421
402,0.966327208536204,1.07628501180543,0.698855534629172,1.00513224250573,1.20121963541572,0.992982769947648,1.00553422732992,0.710871198723467,0.756243520336333
403,1.04506177613869,1.00655805907224,0.630391331860808,0.817176268227405,1.29803084374786,0.993643004763604,1.03712273926695,0.632461023399282,0.862654242378355
404,1.04918375698815,1.04076796402955,0.648633188135017,0.800638005121885,1.21498213565775,0.958457749535247,1.0097422804408,0.697249663098984,0.827496447607858
405,0.983360786123458,1.04487125563188,0.697920464853014,0.964498287614747,1.19056213349401,1.01724350767761,0.920602354390442,0.695842206934145,0.836649296277032
406,1.04309934142069,1.1075591039197,0.631782076045449,0.884505463240107,1.27122334441509,1.03403079897216,1.03034380109094,0.678104149452751,0.765889387682933
407,1.06318111836535,1.01939433549632,0.642854611542107,0.991084708073721,1.33138961786825,0.988571608729849,0.991714024365534,0.661962486255042,0.747083644453369
408,1.08181813974721,0.989259154035081,0.638834907016572,0.922710653353562,1.21942767929091,0.900847669360404,1.09905914640803,0.63180694902673,0.8349007117564
409,1.09007363477603,1.12682512664904,0.625980452950089,0.948979258693341,1.15496472482324,1.11607523928048,1.11033399507534,0.705243474034878,0.772596353496035
410,0.947541692817004,1.10716499997235,0.62601876729863,0.984025816908158,1.30717517949424,1.03169473452804,0.947172459478653,0.660248567202323,0.737551681556244
411,1.05217799739873,1.06168172293277,0.671438591492528,0.885689854227881,1.08904967128728,1.02944248792245,1.01595581306846,0.707070419382886,0.787609875888757
412,0.944788615298639,1.08835583781397,0.663845114783386,0.884915512087181,1.33874863641214,1.06040515887356,0.945754410396448,0.735964538265117,0.738847485518159
413,0.938632206462792,1.09733372314123,0.662323670838552,0.909470153523872,1.20387460355842,1.02457565597278,0.924433545753342,0.683885391997682,0.772130320143321
414,1.04213789096355,1.02616820050679,0.691082217240875,0.995811686065132,1.14763296568652,0.979145098865079,1.05029070851701,0.751289626238034,0.726408470437773
415,0.952949055447254,1.07937636303086,0.672767504593757,0.878247433657937,1.23572486155605,1.00731261985096,0.897269168497768,0.69913252363006,0.817927702481338
416,0.999493470916551,0.980116998199703,0.672094642605628,0.856576912936312,1.09392061641915,0.956402307773631,1.0440454344311,0.667742650140279,0.832687953731102
417,1.07237050150054,1.07830302988795,0.622596193563615,0.89146286704286,1.08286413177087,1.01616139381632,1.07850150034881,0.6081082466033,0.836954139966428
418,0.987439223955919,1.03831761534319,0.650083058072566,0.829432367804816,1.35242818541372,1.00772703238415,0.9566051309303,0.703755558890798,0.820987389352517
419,0.989824197415026,0.96296417463782,0.646506355307377,0.922556975966287,1.34053479323047,0.907387156843054,1.04043930236931,0.64978585093992,0.796541173904523
420,0.933156820187009,1.00785868140313,0.687227879953003,0.86303355961207,1.31067976438728,0.971517961105032,0.985423133799886,0.686018426811443,0.74342047827458
421,1.03372182620198,1.08331728060277,0.673100722908153,0.808599368739491,1.10851765800592,1.03588158151813,1.01998137213897,0.668004232964676,0.735524077793678
422,0.965122898662284,1.04463300778312,0.605970818612411,0.983867811366787,1.12554524212051,0.950328070507289,0.916155915289098,0.689742109468013,0.750529810338245
423,1.06942930633026,1.08205334808991,0.67737950763903,1.00246671875051,1.31683159896291,1.07295486567877,1.09724507433124,0.714484764884904,0.790083990538904
424,0.964668241807615,1.14287276086408,0.662119432212189,0.954185915896377,1.15994107355564,1.07312891081263,0.884405329140756,0.614506255282487,0.8321984826981
425,0.943945644441201,0.987934955899975,0.691109911049479,0.971600599215976,1.13730473150892,0.916457121680429,0.954167086032501,0.683755130926827,0.782660957590736
426,1.05308718536372,1.13620054830352,0.654267923825757,0.994580395398831,1.31670947226073,1.10731886418354,1.03810599477881,0.653916840478768,0.723807662790046
427,0.941140648115465,1.01534628608239,0.67579766775403,0.946795180591139,1.05666564875907,0.982490676034447,0.955517880161257,0.765717602472317,0.741832410390235
428,0.959190056109389,1.05872880329783,0.667753255965397,0.813235858689702,1.08085449696801,1.01934650008284,0.962914945044994,0.633859715008541,0.804965582814375
429,0.98214759975241,1.06701785279547,0.613195458298114,0.854373082420494,1.12248124416965,1.00929723562839,1.03047673618909,0.595213073338241,0.706668323440921
430,0.913782221722873,0.932833388869661,0.6796890128382,0.824398258948616,1.33048070535735,0.888360594624872,0.864606538142868,0.673055211539703,0.737580738477384
431,1.00163208391796,0.983302445888554,0.668059302083011,0.926231539788287,1.19904506432668,0.891860622172902,0.928958801974679,0.704248859530981,0.723518664208524
432,1.01780653349515,0.998673627585312,0.599249132981337,0.976129332866034,1.27190061133629,0.964618995556794,0.965744808713352,0.619833279335448,0.750782551210773
433,0.919296275331171,1.00328010013188,0.663961744041418,0.748505413497663,1.13917826542817,0.973760401263245,0.891234127764904,0.672800769574406,0.728694951238966
434,0.94941458088703,1.08743391849223,0.683566905712826,0.882219073169094,1.08077952607593,1.01107433443085,0.910975339249665,0.660364741637395,0.752856596204633
435,0.977219359453041,1.00941169098175,0.656178636348307,0.947953620745938,1.15786309819664,0.951098638077448,0.967401128761531,0.61843157593883,0.713476377164945
436,0.912404942764449,1.02406822567077,0.611484989762311,0.827307524779456,1.06555804021493,0.935923597951743,0.877203732583187,0.646676312844126,0.818448759472333
437,0.949313800511031,1.07773436188045,0.676249580643555,0.790414795174633,1.00085361785465,1.07038638298131,0.976062364011264,0.727332363236053,0.814760570834575
438,0.983091080297434,0.926958868886005,0.683788081440546,0.952560067218317,1.11223847394118,0.879748605270036,0.947453693535313,0.749125066607321,0.807831849368943
439,0.937752297577937,0.918273025901406,0.635433273143793,0.807211242978877,1.13395594299409,0.886109303243423,0.934565411077147,0.680312302359126,0.806917725247977
440,0.889686231503107,1.08357728447179,0.634742251643298,0.855665336788416,1.01558915651349,1.00813984803483,0.923282507366027,0.641677115743837,0.740621739069251
441,0.952107949657487,1.0039634772125,0.648732287112845,0.860050885973848,1.19813904674293,0.990268567399169,0.952860953386564,0.68573858966136,0.801525518869322
442,1.02235973080896,0.92527866959473,0.624452617754563,0.950802304358565,1.11702002726937,0.830952314375685,0.977108352312208,0.625537803674929,0.798625778130747
443,0.88353858092347,1.06874494935525,0.596355028732714,0.842335286157196,1.16579303192475,1.01179069532773,0.972500182218393,0.613841510600984,0.714203810646929
444,0.961288280867,0.976367750328943,0.658694033953684,0.961194291477501,1.10375984070326,0.908163615802087,0.983483737273936,0.690791051610408,0.673531063551253
445,0.946002317561298,0.984701775090186,0.603923695501765,0.75413033518052,1.19286078951901,0.969518282576902,0.900216364268647,0.649360211334355,0.783632605734227
446,0.991705773096202,0.903406009645027,0.641400543117958,0.86434994174576,1.01755207314061,0.901823670960499,1.00503224913705,0.659553754367582,0.740274466237416
447,0.976806334079022,1.03101568481745,0.619060578228895,0.809390420623707,1.19585453306342,0.952190214258013,0.908407665871366,0.623289394127962,0.737548853181653
448,1.01925088824803,1.05588391877608,0.603917179016723,0.961027504404099,1.0262708638739,1.02164179427097,1.07142137868815,0.598667947417387,0.782091474054659
449,0.912441892201265,0.932583912602034,0.62801385746731,0.958388398966876,0.998587455790742,0.880659070598596,0.879593705148288,0.63741068955741,0.799267760617479
450,1.02092151412609,0.98346406940006,0.596198581236348,0.925123295395808,1.11156042620761,0.910175454962924,1.05402232632739,0.606641784380495,0.66819152305189
451,0.925222747396448,1.05576622319033,0.580979196447126,0.864748561647984,1.04636732743777,1.03193786462769,1.00914943082236,0.584578007173226,0.736654047238589
452,0.895542562977641,1.0246044935375,0.578326646620503,0.868588882600339,1.0596424515785,1.00540049949691,0.947912126396484,0.58069634647863,0.778126492851246
453,0.859869637220327,0.924062216459926,0.645009047494622,0.767159303314425,1.03197432419517,0.826741868224331,0.837056780214241,0.677393867064847,0.743830761931431
454,0.886359059235353,1.00215279942823,0.666093758381457,0.775107032236256,1.22260535684166,0.936246422913999,0.892937289306002,0.687940060088212,0.723397636683003
455,0.927525699733239,0.955250501652035,0.648136248527408,0.882357319639238,1.21072459147804,0.954137517105296,0.92879154978257,0.726424483136355,0.726812251932942
456,0.934845540655258,1.07956302333864,0.667940609367769,0.735056692556988,1.08773374829316,0.999707746064447,0.877284458840683,0.734384239771794,0.73438531257899
457,0.863522397488775,0.909809557787413,0.666635224224748,0.893768750611102,1.0243137433503,0.8628260731968,0.858775302527843,0.682034865857766,0.785126774893082
458,0.953028900806766,0.896857971975943,0.663719128640753,0.94699460950662,1.12163192660008,0.866513541127728,0.996567474910754,0.721075156519685,0.77621533546269
459,0.984076442929229,0.956580842183365,0.603789382427145,0.752615212258415,1.15550081905158,0.893390993638389,1.00674942490686,0.630801725955015,0.716732063488818
460,0.862679720020747,0.949325815374342,0.582403603881617,0.809019907344201,1.06077130085645,0.945091290987386,0.823463264615751,0.613847126238738,0.736342113176443
461,0.896675146091972,1.00464449802446,0.605850706597064,0.826978311917721,1.02118493948833,0.931473692164088,0.902330288799247,0.604219690702323,0.664012860660773
462,0.888854448045662,1.02794944504536,0.642073961139645,0.909126675893201,1.11393621860324,0.9827347885653,0.898878612379258,0.730170546571773,0.701114654095222
463,0.890091487629894,1.04928474973151,0.653980904742702,0.772326904161391,1.10122228852233,0.998028486162997,0.886419767901958,0.648133528469902,0.760952295044667
464,0.868111639122713,1.02115090708657,0.569567231495744,0.817249626693418,1.24778374482353,0.999888110852576,0.867601374885534,0.581966763088766,0.739561142249996
465,0.879091219450487,1.0263845285256,0.569123827038359,0.767467292277485,1.11915797060333,1.00797826766855,0.905574996621517,0.635030303303416,0.693976109171142
466,0.92694546931848,0.884476435209642,0.571698949393205,0.870341612632336,1.14113957467747,0.840448152343184,0.884013065907627,0.579455123225769,0.755860445317451
467,0.867139393247906,0.893330385821494,0.63680991568009,0.712974906252106,1.05784196452576,0.799280514318918,0.898663061097239,0.603288958669423,0.762052646166799
468,0.856009274853734,0.978659873421275,0.652489494636653,0.710499903449389,1.25641498289332,0.913139016334136,0.915380378719289,0.640569802624744,0.660766289179346
469,0.976465483963461,1.02310835690393,0.63338594180126,0.739391190488858,1.24398320615119,0.943250531082268,1.01300286850806,0.628776377079213,0.660655437789457
470,0.963042660741242,1.0541353801192,0.625808815904176,0.88063696126999,1.07273558269953,0.955533267719943,0.991923942981813,0.685538651350845,0.73714145455875
471,0.886509368583803,1.00474834131725,0.603194591762031,0.705974726866585,0.983939407875243,0.934370948281926,0.96800112607389,0.5914003242608,0.758953118976332
472,0.885343666556346,1.0050355576954,0.575051995864024,0.758644054538494,0.966471595060167,0.930462108194478,0.913761295626113,0.607556714049795,0.765277498953834
473,0.911144551247259,0.86868515969419,0.595651813648662,0.708067385469949,1.09214496652657,0.846511031477212,0.925151086329895,0.610655617865688,0.68277461375699
474,0.916808899163191,0.973091020194196,0.557878940469107,0.851832480643933,1.13588423277181,0.912213168070742,0.870916321336852,0.583970318901944,0.671855824620718
475,0.927785562312351,0.911921112541518,0.614587943512003,0.886718239821759,1.19064475016051,0.819304526325039,0.996288140646025,0.68773215514837,0.693551634514424
476,0.826025765153827,1.0404613353003,0.596821615987238,0.89565532779798,1.11935137977853,1.00749963323801,0.872245989096497,0.661605316867418,0.75136470995195
477,0.9567376862319,0.889924629232722,0.561237338592627,0.827310349535573,1.10952648630229,0.845077699242263,0.975282620984029,0.620765163938127,0.656084098530544
478,0.847225982366646,0.96915870125582,0.617934589805067,0.797266968476496,1.09786887483508,0.871123326576402,0.817923634261261,0.5789385152248,0.661439478587259
479,0.827120388125785,0.973989561806663,0.611109949771414,0.829953847495722,0.976760017290076,0.90671419248988,0.891572539392887,0.604289970683542,0.631352981468586
480,0.832602376185242,0.930781126819349,0.590531046378424,0.859171060861579,0.981932855470906,0.924889134774219,0.91587141109118,0.629606033386562,0.642641558832656
481,0.837078332918132,0.933906207816972,0.601518707993708,0.901982393193376,1.0163429054123,0.902510172389229,0.803043933778812,0.64145432022807,0.714995261531156
482,0.865116985443853,0.886636548801927,0.572692049008276,0.750944810421826,1.0952617480525,0.882727459867021,0.801498621036888,0.601228042284768,0.749855322472336
483,0.929795357616599,0.88271551841091,0.595940144514951,0.695340689655119,1.13469194691102,0.845230399308112,1.01829552174702,0.598637758863418,0.642841672271416
484,0.840595019780806,0.933424327746642,0.577263608280264,0.908563299564447,0.979245885486081,0.893140766852337,0.801477701162895,0.600906001570807,0.752974470174305
485,0.934035715276595,0.856787960177128,0.599252331456273,0.817001210854105,0.969498847297361,0.807028232524775,0.913530337437401,0.65919641595975,0.646265439317642
486,0.905773467224887,0.857318402424179,0.549920542587393,0.812049596616645,1.11281457584036,0.757957557067437,0.966334092688127,0.613022487413419,0.7396783235577
487,0.932892715459174,0.999186446918273,0.545834486374003,0.792826473552076,1.11131883869838,0.989722314673372,0.911274635530411,0.625263326157842,0.69919412131432
488,0.90775794992218,0.898246537171812,0.616033472392921,0.700510796625233,1.08743545788646,0.833112115130049,0.863954752292235,0.611273803484757,0.728727843536267
489,0.813181765973982,0.855590091200875,0.567555934904342,0.757620976294244,1.05652410393962,0.817252604381094,0.897786590280115,0.596140564251143,0.682981499031691
490,0.910325200820302,1.00555149815771,0.630854750106342,0.824857806419215,1.02387495521428,0.980302210045156,0.881456703486121,0.594042889231968,0.687309576819291
491,0.804388022014674,0.904538198436001,0.587939612476641,0.87729776949067,0.987072291476433,0.85308094576745,0.88027200383583,0.579264085103422,0.647900796284258
492,0.911369900883544,0.816703548361827,0.608184308205042,0.762978307144865,1.21365191694623,0.790181200701237,0.955319148137824,0.629704070418445,0.620791679537668
493,0.864007327142733,1.00126586389728,0.542707108444613,0.726064565496154,0.91308845407629,0.998822475948293,0.880055457123115,0.502111960461095,0.724239125682947
494,0.816831227209535,0.924586897936786,0.630449173044119,0.665731668299086,1.09861149335949,0.881632234267188,0.852867984250788,0.665734673236985,0.606563884990468
495,0.865103330993428,0.900900677082446,0.56091997774056,0.858970414441695,1.01453845173099,0.836489695112493,0.928298663041396,0.57098682743252,0.697101462161178
496,0.814346007076544,0.843066436983721,0.564944869597282,0.80630145054441,1.15134585427946,0.789996347042631,0.874475417785549,0.574738676020158,0.64546870690217
497,0.890722705173636,0.954329629602735,0.545868889726089,0.869837990757597,1.04856652188125,0.9517103318489,0.877257331739739,0.538426495082356,0.729552383102132
498,0.822512768716336,0.852992691202028,0.558245727679238,0.665425020945307,1.11013751422996,0.760534438038125,0.894393013825396,0.573202392931893,0.717706338238477
499,0.78515879104851,0.833133429604026,0.618319283226137,0.771627801804767,1.13568244812664,0.782534864900473,0.730856642681052,0.674367521725247,0.688899063471857
500,0.884572388635416,0.964050882664323,0.553956405470102,0.781715419606339,0.962102674806337,0.913383243026211,0.876286153227928,0.56709536504809,0.674537322496213
501,0.822127358928333,0.961904496816164,0.587625734178652,0.729224573320058,1.09638410158332,0.879118948993875,0.838770689858107,0.637829527687889,0.650171070090754
502,0.870591408460601,0.940716602761087,0.580465019274766,0.783956809245326,1.1058574094661,0.868995197314303,0.861242465180401,0.634232276902392,0.696638190159221
503,0.775883986497839,0.926565804051578,0.611446610724516,0.737449773089784,0.901835674483902,0.873187459328812,0.84286162654848,0.663999228401574,0.648868887510527
504,0.901890640627724,0.867712306644318,0.613509522779368,0.71408024158158,1.12648030594294,0.797274871460162,0.979961857282433,0.621679325699582,0.67284650253861
505,0.904294959741478,0.810197584368976,0.57839924387069,0.819630759590358,1.17042664252559,0.774714453987695,0.86572969202809,0.650992842857662,0.713438319460087
506,0.908802528528533,0.846924954567675,0.573050470047443,0.76469787172485,0.996750162657051,0.836291362519537,0.908839241207416,0.625853994667907,0.652447181043257
507,0.860089908871652,0.917745841760859,0.553540361741495,0.804154403850886,0.927221420132987,0.820564043408422,0.815069294782358,0.580968872534486,0.650929741838255
508,0.910592373706992,0.969359069423363,0.586511206579698,0.752242956485919,1.1736455451668,0.907093977831072,0.863480121808454,0.632272595861883,0.711003022246788
509,0.826778131977909,0.878004031814506,0.580299841893072,0.791931018165062,0.937134820218303,0.872272705744816,0.767725249744893,0.569080975367231,0.687666770819902
510,0.81823425312808,0.982039169912705,0.545243270993169,0.816464335557452,1.02965054115613,0.903191313911849,0.770336504661824,0.611516843366191,0.673501607930389
511,0.906013399146644,0.786510762544263,0.574572660032389,0.843750089215655,1.11895245698414,0.733362811523666,0.865318306849222,0.621160435068791,0.656470642889801
512,0.897123870950851,0.900129130671973,0.525791486198346,0.67204893879055,1.16467481998542,0.875095524155672,0.822739799939145,0.549948466236666,0.679647475589966
513,0.892170694147079,0.872467556119049,0.529718539300597,0.870273586603524,0.944166201353968,0.782822066003451,0.910587075421555,0.574005898924598,0.62466946583203
514,0.88168759814773,0.923910978479298,0.55783204304279,0.863666047437383,1.08814505315054,0.858642533359561,0.907332537115925,0.574821013476459,0.685945457979569
515,0.903332085449769,0.843156332028224,0.576612950043192,0.807342295008499,0.921656093443555,0.763626714976081,0.895910416125679,0.587693333602055,0.621552967176115
516,0.750895819949323,0.923416156142159,0.524119506069496,0.873757853044499,1.12819966362094,0.91729591951966,0.739641516744458,0.5778264299382,0.618731329874211
517,0.869200636966655,0.907860320108133,0.586261236326218,0.708720327839235,0.993584646847392,0.844203266782182,0.905029609589429,0.571368694941868,0.633777512946155
518,0.883667218849239,0.955408362072894,0.568878208627587,0.669926003106138,1.04383422256259,0.935034656179155,0.965494385969979,0.595837291208889,0.691937169197421
519,0.899968650003922,0.800691402377321,0.600578583560337,0.747193644024296,1.04787156080507,0.726574029422886,0.876881538068279,0.599196521598785,0.595501169563748
520,0.792992880707607,0.963536736754264,0.575725527384454,0.694487768840594,1.14165931594107,0.91211545274875,0.796089899531149,0.555706810755538,0.675516004578599
521,0.889503956190852,0.802898913507136,0.562313801903839,0.678611639911659,0.962937246435949,0.754330176087268,0.915896283576082,0.577824498635707,0.586945746468163
522,0.782068741174275,0.800851113396434,0.534468233288277,0.768425640743186,0.873287880231517,0.796895271858061,0.819653102654981,0.536740450926336,0.589482888294442
523,0.836017515815386,0.894449931770923,0.60753305502244,0.709024231193551,1.10341942842509,0.812605659589292,0.840589526174361,0.649028091932828,0.689563670743456
524,0.755893360294059,0.76903951360611,0.564695820883561,0.830472764016382,1.12522768443353,0.675152041363305,0.740009646592718,0.582253194912784,0.678816073513574
525,0.750176342626719,0.948796111748384,0.558192018304689,0.751104341609961,1.01722091566714,0.86105975427713,0.812610978211025,0.560806078524186,0.619187071627369
526,0.758364218720548,0.821063623750253,0.565176740029266,0.692918918645685,1.15213521012665,0.757285012935058,0.775807957219974,0.558633449916226,0.674463549821396
527,0.854018184977571,0.941561930217404,0.573081447658213,0.701827937489885,1.10454404922291,0.91121590327518,0.840622223130084,0.558294745907382,0.696587584604273
528,0.813072585202573,0.772935784606944,0.606349594254052,0.776545509213243,1.06693113804883,0.762717199093909,0.799619816116174,0.606037263452429,0.68124779858466
529,0.781252037005464,0.861181830427923,0.51063793830246,0.766803141685764,1.02257774650972,0.858345049866836,0.859221070530798,0.565658551460007,0.623107642384286
530,0.769165964535897,0.787766722571606,0.533829785739641,0.780770177053701,1.13859607020668,0.770602784317588,0.758294407581879,0.550164504924509,0.647866487483041
531,0.85745350442362,0.888253819308171,0.540236597144789,0.757801419210956,0.974590603071067,0.840980066037813,0.806392706197994,0.542835869219487,0.607335289416232
532,0.810495223863658,0.754663141957393,0.58658295133138,0.81906369751395,1.04044917214218,0.664888594153006,0.820816093383472,0.624159666092627,0.612146481651693
533,0.880046367244595,0.850434919185262,0.545389680804897,0.831930488485144,0.879989556233285,0.816109848138654,0.945732610357405,0.57156106168246,0.688173330754069
534,0.837563192680405,0.934322385847437,0.538631856052329,0.62039549328207,0.95527848712503,0.852291269970937,0.783519116845421,0.608801277115851,0.576868166276135
535,0.854888666591748,0.890511485055975,0.552222388935376,0.655777750514083,1.11205564447168,0.791415740333014,0.934072257490283,0.556784799328858,0.637542208444662
536,0.764217328971408,0.77679115520938,0.55663800710145,0.697469223330137,0.953015916819836,0.721965376014308,0.795474886759234,0.606223719912265,0.672986341626667
537,0.834630466210108,0.920366881899014,0.578421655530895,0.845580829634857,0.842988762136435,0.886065233522684,0.798973756443458,0.619040709047083,0.583182788313085
538,0.775215322220606,0.778642980255607,0.511915315319057,0.821572792067933,0.999532858009376,0.766818717653529,0.775517981463431,0.60340684425143,0.639244593177402
539,0.727589292647386,0.801075616960899,0.567291943489836,0.829104550022888,1.14009272232436,0.706706395789852,0.712908153337628,0.55404435212138,0.649104665266312
540,0.719019725986259,0.862086942724754,0.591708900274285,0.792294229621188,1.07755231118122,0.776789747777209,0.745729151778499,0.591233885419068,0.653256280540887
541,0.774721565180674,0.885217806008056,0.554699268769965,0.795023293179589,0.99571410003377,0.873248203812022,0.814405898032483,0.561909056814868,0.630750092477934
542,0.83391943216687,0.756607490941162,0.582406202370483,0.747915377439007,0.878276580916938,0.693073097129864,0.743484514413008,0.63630999590148,0.638792704428779
543,0.72595312185686,0.882332344484828,0.584751780420751,0.770587559472363,0.877223410786704,0.833471161950394,0.750717867493922,0.578469257349316,0.669811945221348
544,0.805402280775297,0.850770788797805,0.542104041931721,0.837125166117436,0.968279686309768,0.785014194607781,0.772772405396504,0.551468738468671,0.581793945575362
545,0.819919920409695,0.780903730196704,0.574652531686996,0.65641772958788,1.11609860260931,0.776310021134733,0.798268718834944,0.601275387877023,0.577954058415789
546,0.805670722859387,0.799252263483984,0.575289480250324,0.775173228027404,0.922847246088345,0.735907662116896,0.839202417460755,0.53469338014522,0.596373993190644
547,0.766327670970975,0.728557225012018,0.551969221620215,0.797459368390972,1.01246956185545,0.69746564830257,0.768951055833234,0.562954154222669,0.644515944973882
548,0.837387765747813,0.77904290549795,0.514511337301262,0.692357799250408,0.970026754180687,0.731285053224304,0.838944568945908,0.544321245888895,0.560667386422252
549,0.852338916676605,0.729762554254056,0.49560685690088,0.750247519870563,0.816610075063363,0.674083788034179,0.875738873033577,0.522644233259726,0.548094457016574
550,0.719981034687334,0.911663487904832,0.51135336768843,0.61880826980307,1.11684766910554,0.897627385223743,0.734949479361497,0.524075812395158,0.655989929036449
551,0.8158620156779,0.880124803559632,0.528282628203547,0.69081174691064,0.985372345498658,0.819446921384671,0.842031919061926,0.572187327973555,0.621454787241246
552,0.776207928968211,0.787552385946823,0.535021861964458,0.626912592916991,1.05162570328768,0.751291988553339,0.768755544166357,0.521177832744739,0.55131024622729
553,0.700189935004697,0.885258944861219,0.501364932250295,0.816195155212643,0.831223595466076,0.82345963527968,0.706009375300852,0.511923749345746,0.670407922813214
554,0.846256828399809,0.897676951152866,0.530473297040962,0.809597273688113,0.923699214060375,0.8803845604998,0.901356949951769,0.536946819025697,0.595016572040815
555,0.835533315733887,0.762806516557884,0.541297737808142,0.774581945602281,0.8114851235272,0.722616983930909,0.800525706983549,0.58009679191403,0.617638217566622
556,0.787892611203779,0.779873380760662,0.56936438784438,0.694624116415812,1.06243845404004,0.739161386638174,0.821766609106892,0.614752931723455,0.596866378073077
557,0.726159251432619,0.704716513567215,0.557339734936804,0.757891392120179,1.10196049119493,0.698761303763589,0.700748342733195,0.65049571601296,0.619280164191199
558,0.758310050620078,0.777848821689826,0.551186131502468,0.598720924935806,1.09346595440244,0.755055453272809,0.748789468676065,0.578187879547973,0.557334589946561
559,0.742002331319329,0.74103309003078,0.5072421263776,0.638814771177186,0.909631088511018,0.643356798539255,0.662867971316978,0.54436858702332,0.548031641398359
560,0.747252796158946,0.742865306690329,0.496347562295264,0.785930712520946,1.07613368968934,0.728736342242409,0.788932155367781,0.55466726577779,0.629986675748127
561,0.765089716366593,0.708789673143868,0.568343898792599,0.77065296052152,0.833350697571494,0.678806409357961,0.822383591804084,0.580691827248219,0.55586966811091
562,0.805518078472222,0.763400620124227,0.505754498439036,0.655283059440312,0.831128157666829,0.687966620254879,0.743684182691689,0.553175513738214,0.624625278736583
563,0.688322548784033,0.753159251900747,0.526726258242512,0.631937242697223,0.88420898871968,0.743620025044575,0.690366957121999,0.519289335782502,0.65133625305837
564,0.810678980787831,0.769080250908758,0.501392260025424,0.669910285959112,0.927294003532431,0.717524905327985,0.88673406326168,0.494951594601511,0.593451294782398
565,0.816164676755841,0.716489687876243,0.534670818502869,0.80616206166583,0.817097819506938,0.665775851041622,0.796179928179524,0.535899601798252,0.5470712015577
566,0.689551762168333,0.853526916315982,0.503782775209684,0.732959374233819,1.05123546193674,0.755967558001435,0.643237438924622,0.566379325189993,0.608494355067575
567,0.824412634737558,0.744865679653094,0.485133186218989,0.635270550841099,0.900805847081188,0.677891925243956,0.900944092649305,0.537501756779158,0.643299240083907
568,0.671746274052381,0.865026259999546,0.503844190955408,0.623156878470386,1.01323754596829,0.784087619780536,0.645800274360802,0.503621293948427,0.540638406542409
569,0.773253331923676,0.686799774179726,0.482786478419946,0.611673760837507,0.88775258824243,0.616567325237435,0.86215501871536,0.554229591693826,0.644406814781203
570,0.730430294435803,0.878910780359712,0.51779142804578,0.603987260527798,0.906759843442947,0.834686210491398,0.762226779136039,0.541790236010288,0.570468553138629
571,0.786820057775517,0.868634369299062,0.486316152693654,0.780573586095195,1.00662551551655,0.86425692864872,0.768413907664507,0.514042689935807,0.529371869137683
572,0.725502503092233,0.74107109012354,0.476380485108321,0.790183403517085,0.993991616298085,0.705092975312634,0.724240418214266,0.545469622294631,0.524477652074477
573,0.691023332521451,0.833540882941783,0.540299406661245,0.717100272294441,0.786389019761175,0.797507622888719,0.634731569925681,0.62495448333629,0.641501352905591
574,0.706966142619283,0.754190165979426,0.493697625743531,0.7817872584996,0.954604056729889,0.655302966870192,0.756891595210543,0.466655649956244,0.604472437114091
575,0.7239535766385,0.856370780431318,0.48742910976485,0.601247072147784,1.04054406979019,0.811142062640507,0.753773806664089,0.497253786934702,0.566123375537505
576,0.802254455571023,0.718265380184355,0.506348483920748,0.679309218968362,0.832398434355121,0.69587587045177,0.876683959186917,0.478823175344518,0.555218845819264
577,0.699472868762994,0.811457052424568,0.523106044225479,0.698203386786408,1.05835926054067,0.737815307381218,0.750675482192675,0.493876626270495,0.527480945617578
578,0.69856344277226,0.767735735369986,0.486399040071971,0.563041065151403,0.937938818636402,0.753698642436697,0.751978263898383,0.554573032725477,0.552074659802643
579,0.742584609154612,0.780456575210724,0.494562750449702,0.794572034164751,0.982004026096479,0.693335176799744,0.759410672281473,0.527901980250159,0.551784978427238
580,0.778309928395466,0.842819940343374,0.562851864238103,0.761483758330856,0.98465226637977,0.761463351925928,0.785401060994131,0.640871670322217,0.619616402172285
581,0.780992777633841,0.833878839282392,0.493678982835787,0.66517244531,0.874970778238255,0.762293516501937,0.806889909890624,0.523309740864725,0.552564257622287
582,0.675201533848599,0.81041405403579,0.483583738098912,0.781016198867072,0.921463091431442,0.773881009331907,0.638772889532056,0.512669210798506,0.58640796943368
583,0.656130329857921,0.771830698387332,0.528242885170589,0.698965128614562,1.05514256964536,0.748384040543006,0.641201656137447,0.492625493467275,0.542980802093661
584,0.792990098703135,0.825486993985142,0.508991445659104,0.727076458978149,1.03017745614121,0.811941147213814,0.857915337959914,0.561929746623098,0.555546368698374
585,0.786540990556199,0.73492985632314,0.541660766020994,0.630529822345595,0.895169043687728,0.670973519633388,0.808427939322288,0.566466389306028,0.503353388267993
586,0.667187370352628,0.759021140314032,0.533706737278239,0.648548350586162,0.903929931570092,0.677272331952575,0.618204850631982,0.561233479302519,0.53170359819648
587,0.666677909110265,0.791185546522744,0.495662837401092,0.628342085190487,1.05002850969008,0.693870529071646,0.616058491534631,0.554213796915692,0.523607877200365
588,0.733325685454907,0.807400191783979,0.493638002407284,0.724550923131528,1.05971638528705,0.710147862101874,0.742579178645277,0.519664171620636,0.517180053341454
589,0.794314203680014,0.844704135271815,0.547138266505518,0.702175723542785,1.02252600630491,0.823099928818405,0.778639105126771,0.565680480627712,0.503044778641079
590,0.676113676348162,0.808656994308026,0.555279979749471,0.569153230913983,0.748558073634685,0.732947072172211,0.673175021653104,0.625039210461197,0.558785026987178
591,0.779044814747697,0.845264331856663,0.554649439630706,0.592241875753373,1.03680537766119,0.820450834803651,0.787697450411966,0.57190618033527,0.514487287775738
592,0.773619590808305,0.788841380054488,0.4844987702679,0.750927797889993,0.77517109452371,0.77420320633544,0.774534534986724,0.550203920667285,0.590484327601092
593,0.692255559249699,0.80049455539245,0.524876904250004,0.766135414786555,0.917063873628363,0.778122631191844,0.789566316988756,0.523750411640678,0.490347972369307
594,0.63333622521419,0.747200358584296,0.478080348763583,0.775919008490542,1.0057779391045,0.658833323628675,0.696404164069487,0.524684690786417,0.545665412709096
595,0.70537095904443,0.699653627979369,0.482135331103687,0.588629475692124,1.04040003726407,0.690729678030633,0.722233629084047,0.466000021747836,0.490489083509922
596,0.638683431678894,0.694586713294589,0.489564368850382,0.646027164326033,0.831804429599082,0.601450398306115,0.652825172441886,0.506713361637476,0.535179536239569
597,0.729622015573551,0.716028453809802,0.510017654150988,0.599754139509474,0.740044417411895,0.673180193417702,0.69262443546697,0.559974854088242,0.586533424709752
598,0.68724416037504,0.718724124768643,0.529244852393068,0.594825491740983,0.743468303815318,0.64210329510427,0.728264436810067,0.531129294493411,0.533418683307552
599,0.731333530234966,0.711132849532609,0.495194307905457,0.663341621352153,0.899039501339711,0.614588845212295,0.781796092824218,0.492948732231988,0.55751577650925
600,0.775208328538047,0.758591016587653,0.502488047715372,0.655564605416741,1.021428935678,0.684454085794919,0.744942094789381,0.590425402067035,0.484635015604554
601,0.771250893944122,0.717826603577285,0.536524134260078,0.55891972672589,1.04298000738745,0.711667026329305,0.720117731768063,0.554836896166664,0.583983105121163
602,0.737251977953759,0.676861152057658,0.455580866264569,0.660327543098932,0.835141970156281,0.604880588986506,0.785244995685421,0.531585247307756,0.562921077835772
603,0.699376331722497,0.708884747253026,0.52885881948081,0.639732323567952,0.887620943664412,0.671125791991791,0.743722195857323,0.525207381632903,0.596999370613492
604,0.741306224916023,0.811913385797726,0.478520924149489,0.57516987403678,0.999067819567129,0.811147959179729,0.719895164649553,0.483222564269053,0.525237820406753
605,0.612927495725716,0.701167351959524,0.542666030308584,0.733009452941859,0.768451804117371,0.641921634892183,0.682134138941053,0.595975943884394,0.580902651430071
606,0.676291335254375,0.664057101672913,0.529193037878716,0.60879316149964,0.909093919402448,0.590184230177754,0.62859415275205,0.521283366670868,0.508938619365956
607,0.668038645064474,0.721016277802835,0.493762100488751,0.601069689920981,0.727225125459795,0.702952694123945,0.648910221325841,0.484852268989421,0.584373486024321
608,0.69253069009705,0.675650809071852,0.451270697948798,0.581590256552372,1.01365295973804,0.67105153114202,0.68307053274358,0.464951560594054,0.523120648146642
609,0.727897224994432,0.66796892601597,0.506607423270062,0.534056001479731,0.904275584155238,0.616090187054114,0.693984316649827,0.540402713482452,0.57741652791294
610,0.697596211258551,0.648068525851042,0.448701930484889,0.737031141575009,0.91664747560438,0.643154507354579,0.729675396418813,0.513524544058608,0.547451191426828
611,0.625697136100885,0.648139159059424,0.501102522911978,0.586249182758886,0.997460817523332,0.632430864985552,0.685634648433088,0.478766069450224,0.500008133953424
612,0.697593975363011,0.726918168834681,0.498222101687112,0.540508112532655,0.816477744534702,0.650822866998835,0.72357570871286,0.525697446068303,0.540619011605417
613,0.73660291662933,0.772468253038306,0.504613868868363,0.629705606362134,0.712198786930254,0.770016483844364,0.712201668491761,0.498516112904241,0.515369103111078
614,0.739450665604061,0.726590162941633,0.476979088463289,0.756950068274125,0.883249915824215,0.663754260952089,0.784085953894543,0.536691423480497,0.603541086663006
615,0.706599780359992,0.660197958502557,0.456711717432326,0.634707671438623,0.950091197196975,0.581903463490595,0.654133989831086,0.529597682318092,0.532929450584089
616,0.637153983115824,0.664998123133635,0.448682773548215,0.755601242612085,0.746404965300043,0.601685063925758,0.565605791612877,0.438043257966061,0.48186145317208
617,0.626833142907027,0.725253553136952,0.524447616311207,0.73338472550526,0.82724411522004,0.712619664243613,0.660816287886902,0.521795717199147,0.522112395817673
618,0.630514169018481,0.622678125565388,0.527667562424921,0.584205513626238,0.879418032726062,0.557911345042293,0.651198335165557,0.546296614318679,0.46418941803368
619,0.752173621154775,0.774908152722122,0.441233693930122,0.742188136224199,0.9266689101528,0.757122504999275,0.80166789120063,0.503064251119469,0.459549781458005
620,0.602544774223966,0.60868479961865,0.532627030306908,0.523317866899137,0.987837291253323,0.597936448618346,0.60403382218523,0.560111800284801,0.518298717230497
621,0.64342302500838,0.694834823239921,0.506645594418768,0.597654078145317,0.721419063297616,0.671071095384881,0.611297199715214,0.55925184333814,0.576179455906204
622,0.694039115860345,0.758861221728499,0.516877172167114,0.532142170981081,0.93064326712006,0.717154975716303,0.643132604899004,0.524271727840863,0.48587028110414
623,0.650516741537976,0.782843874479796,0.446378700704245,0.543244664681224,0.844833405990104,0.782755603722727,0.639883415437163,0.517714436779899,0.520648404642567
624,0.671651396022363,0.769449322713508,0.459337566853751,0.603198006366966,0.938541833382282,0.686846649306691,0.688835491520521,0.496400092138546,0.494600864864058
625,0.671117099938334,0.725935595547701,0.458538859885583,0.714428076609144,0.991827574419612,0.628216761957994,0.715708878183676,0.546173890330487,0.542406789144531
626,0.652725945847069,0.709917042013575,0.494781530581703,0.691240090367686,0.838846758264345,0.624080447529777,0.653405332387262,0.533437085187877,0.59199362112344
627,0.7299981338663,0.675002000251388,0.465116992415592,0.584700673300615,0.794436653775051,0.614710227379984,0.739087119742638,0.51715909776203,0.56793385355205
628,0.59935456535058,0.745896398533078,0.490720953144031,0.633443540383037,0.923977789756878,0.670760044501636,0.629792744467086,0.557879057322991,0.516764091699886
629,0.66094866330746,0.622224963126918,0.494080318009345,0.642110591509278,0.703753198169065,0.582349651085662,0.700215212078952,0.491922792254899,0.531316591514075
630,0.624541908315195,0.707467411890061,0.502160857532188,0.508591061664109,0.88384422607331,0.690286625707346,0.601983524844062,0.525850132385469,0.477442050833291
631,0.675462130452179,0.786297491108839,0.50271790665001,0.535705683643634,0.899783946731217,0.781920285332654,0.668472640553971,0.489859253772518,0.574773853321991
632,0.7105822686906,0.744078911677253,0.513481395035024,0.737555669691232,0.956007326659423,0.663478074154455,0.686814189768594,0.532642866209375,0.454477921670239
633,0.711970090693622,0.659007598684034,0.459454189232169,0.622177893121128,0.826677302497756,0.601461671266206,0.743113163493917,0.536076235811792,0.543907447026629
634,0.590085209230446,0.720036849766716,0.449719957275484,0.555207829201359,0.832614020589814,0.684545995876009,0.526081542601408,0.426125229299631,0.483038310666148
635,0.691515448258692,0.725199449942234,0.480888817235315,0.576585622711922,0.898497467332177,0.641541498026507,0.702303605131748,0.549438340846186,0.529559557950056
636,0.607550302244595,0.677867626508371,0.479729048805592,0.556189084909044,0.891809014485905,0.609831864165522,0.609558516118393,0.453778461284657,0.515758240988625
637,0.588288323850169,0.605193182414911,0.465090927211959,0.706038355884893,0.740420490509929,0.550911057602432,0.640946633144813,0.468145827459028,0.546911170505761
638,0.678514187194436,0.673404652836666,0.469416068082105,0.510044731616802,0.770729466035518,0.586804121632099,0.652969471699364,0.469213381564343,0.47010592178111
639,0.686653210498913,0.726297999045926,0.484020422371388,0.625890356066124,0.820994371979012,0.725041873254769,0.716713931211003,0.496609448615156,0.572560508154284
640,0.590337481955402,0.771311822708509,0.479242385712967,0.503484948673973,0.705035580381115,0.690085672577863,0.593536699934446,0.473730337862786,0.467495138755951
641,0.668654481755051,0.68321720327285,0.500937362371285,0.536154128445441,0.759242900357464,0.590516291702132,0.643542347378461,0.551424989702677,0.540714312482495
642,0.661342083116463,0.665887215624095,0.435037260923656,0.70471117942109,0.871162708204856,0.585101578277265,0.637367431912854,0.422274261182594,0.51226352527629
643,0.639926846549002,0.672862683619392,0.452031828134054,0.710140447663153,0.979359024761594,0.644984101201673,0.549784615395967,0.482980645416143,0.446849584688699
644,0.609021392537299,0.762512616350551,0.504380473045182,0.720146721127331,0.741894482034776,0.743599931152762,0.555818728800744,0.513905792273607,0.564780380684737
645,0.63490668622867,0.732804705428082,0.501421239489837,0.533986447628085,0.975806869585803,0.645463202843785,0.652829123108294,0.519767859342076,0.447020211641134
646,0.70742731894021,0.707013901198472,0.504272974129098,0.514972895279387,0.789899669379014,0.689459513115812,0.745929265084177,0.481798860223405,0.501639932001336
647,0.655153748123385,0.76001901160748,0.468771050503213,0.684513311252804,0.940381072224458,0.706447032546308,0.62484428717359,0.489024397324299,0.556142512426407
648,0.60846905507168,0.670748723123215,0.512974171533352,0.714518525072001,0.904258763252267,0.620180462577604,0.59570147693962,0.491163530127669,0.4834003969501
649,0.692012790139738,0.583528851404193,0.4933871294221,0.601266172716874,0.75366886906731,0.549204433706316,0.714985897339577,0.472009275461817,0.508501141102847
650,0.681171873326686,0.629443347643005,0.479180284860482,0.645149845838171,0.960507138891497,0.56362744624338,0.689086685657481,0.486840223195521,0.535848517344292
651,0.611088407812658,0.621049845968157,0.420852376421831,0.722928521515793,0.897328151924378,0.587240439474055,0.604473465929106,0.463980918913651,0.557276890621446
652,0.583347874537727,0.740001276050952,0.470382527377521,0.680150868591108,0.723075513640021,0.677158047687698,0.561232106958455,0.532369885494008,0.453984385555909
653,0.651620253658414,0.720698724081226,0.447634502670096,0.680598322366282,0.913395955269627,0.68078149549857,0.626064316278423,0.479908036320337,0.434474310253854
654,0.624547766344368,0.637579173906792,0.501275605123549,0.605420663902923,0.86553889112518,0.542143792501385,0.575015447958897,0.526928678795766,0.557885370392526
655,0.578268799552816,0.60141657581747,0.483610877572057,0.554931659966973,0.827364567739909,0.539345875890679,0.5594471969775,0.515201755123985,0.489164490662493
656,0.571725080507232,0.560112357404142,0.487545372054495,0.706740320015207,0.896135744694866,0.548114123606458,0.57057647738317,0.563211677565601,0.448042873838651
657,0.588549932762171,0.690962288590302,0.438410189959804,0.566183765207342,0.768694636568303,0.680386593677347,0.551147122704378,0.483441675832753,0.537789794026573
658,0.676355633451723,0.707831226797,0.493029148339282,0.685787949021948,0.70560301755407,0.661881137240194,0.669911474787983,0.556339466043112,0.525068983977144
659,0.596483110114411,0.637027027801465,0.508711917004504,0.561278556088701,0.876221157302978,0.631166762210863,0.58416193061505,0.569216174698083,0.527566536827936
660,0.609866165758863,0.740882101114274,0.422147017200949,0.51455527221643,0.730520807915191,0.717778190217711,0.582635268947426,0.38792531850295,0.543907111822021
661,0.631778207101777,0.667978804863296,0.44209664514299,0.665367086146784,0.879103206229166,0.575097871674771,0.598514298967433,0.435138700757226,0.450554904457895
662,0.63761654342557,0.623823547861642,0.480723654271247,0.476440949902295,0.839809557207762,0.542935913517696,0.660200146843722,0.511432454288805,0.448510742106569
663,0.671065621278737,0.60110993567775,0.454120455653799,0.558108066434243,0.76292651665744,0.584840231928916,0.6301108223973,0.495229581525552,0.485066504864448
664,0.530493114291936,0.554309550302092,0.487744484760238,0.564870557045037,0.725555316067088,0.497388465922747,0.578130892175742,0.502179207688317,0.427107548088269
665,0.56937646413448,0.559766783703995,0.426075881747906,0.592568311957565,0.757552352008861,0.557526798870956,0.566952903603178,0.446907596973792,0.419095390299968
666,0.678233951307413,0.580634433354978,0.495649163034405,0.510014455604212,0.88993302225656,0.57531617924342,0.692417406192585,0.50331491450751,0.492200218878613
667,0.639731821788976,0.546047471465905,0.480895675790983,0.513822695165459,0.929794906685861,0.448311825522964,0.610322218363582,0.486327986457721,0.486990204304334
668,0.645303941443096,0.536614634978693,0.490300364032065,0.543691821271405,0.861713976013336,0.533805077005142,0.642796263291384,0.544587229703026,0.450534545947301
669,0.674345163030749,0.699393653862499,0.470651816315401,0.509610468304262,0.844410086350292,0.636519977218646,0.691966104335377,0.485288723753036,0.417354208993786
670,0.63001270075623,0.672501076318029,0.458200477998443,0.613756915770786,0.891597239907621,0.579871961379154,0.649089361497317,0.434921672870931,0.540426864109973
671,0.627674884751502,0.59954507174792,0.466443717547743,0.675511577496039,0.890320963407368,0.588382650141107,0.604136848972033,0.544617517182095,0.511303206236694
672,0.571244302666797,0.563725435550542,0.407093659481092,0.65738106615756,0.765444890939799,0.494106927040709,0.516094893365077,0.366832522338916,0.445050223643883
673,0.519563772684579,0.685120799047153,0.410541321604157,0.679600181785768,0.695858232992505,0.599030445745073,0.551377630442809,0.482156605337767,0.483050000610872
674,0.668073193931087,0.720988414209927,0.493516241383185,0.471257592059763,0.855248833821871,0.657084345575034,0.634740340580556,0.574188071933317,0.475844395989591
675,0.520868440222789,0.649547341403593,0.461812408787477,0.655779598958928,0.875898288789221,0.582326782578077,0.54290563814977,0.53169527255647,0.403384175666452
676,0.519880213018492,0.705276398076006,0.415881140305552,0.679056930570783,0.642142393474938,0.680451351381345,0.532022401725199,0.434340016818072,0.439783412123739
677,0.568428517875929,0.639262040949162,0.413165254272681,0.563398424467818,0.901401712127464,0.582790196564904,0.501727949676763,0.453403114351889,0.516173540779457
678,0.587206537003155,0.580890950152001,0.455650524110438,0.67053960583665,0.813623008496021,0.480903795275365,0.637648294260731,0.437057555051663,0.404938399102409
679,0.658562444818104,0.702597749455826,0.439234184614609,0.511926977091697,0.869281401716778,0.681992988141558,0.68557038986322,0.487024603245634,0.456204294114752
680,0.535935846429475,0.676593135243074,0.451636748882889,0.552271984073101,0.730958408709572,0.606270047607018,0.562134351336947,0.507697949007826,0.491332118304946
681,0.570986271543301,0.606916414253546,0.466447234196309,0.582764328281054,0.905208200563195,0.569598214934709,0.50862141884031,0.494736323431258,0.467796886802575
682,0.50801808514904,0.538572863422484,0.484616452024792,0.631968569290926,0.622698571568626,0.517817706333288,0.491799230499953,0.54682789956811,0.52101802384985
683,0.652340215195468,0.518338315515071,0.41504975548028,0.592427752779487,0.813087828871422,0.422069589738429,0.63765160753838,0.442402515057226,0.480952075463153
684,0.507363890351345,0.631932714522811,0.441567623157487,0.569864054234301,0.700395702725751,0.620842640481849,0.53343590850414,0.420237312238536,0.442476677450843
685,0.504435946016166,0.692193019334524,0.448664869331446,0.609099399875066,0.865409913546479,0.59498522707485,0.487894307405831,0.509506983284871,0.523332024932148
686,0.502173366613399,0.569715509459537,0.468297746578947,0.667855442449134,0.81837701968152,0.567055541382242,0.578861228735184,0.428331756476884,0.510442545238254
687,0.557518128644734,0.555796124771051,0.416934819684269,0.576414138577562,0.648077400518245,0.459445192613053,0.584296111302426,0.498387081775979,0.483342424040003
688,0.515116433185559,0.581650455627963,0.444834156950912,0.630026503994415,0.642665250993858,0.530226639982007,0.482682124654591,0.493183837635448,0.509005470442116
689,0.555611453136614,0.525041291287715,0.483248470295803,0.487719741120121,0.838551549621338,0.497367221786337,0.568548802572839,0.499058716113339,0.484298056908817
690,0.49763961258116,0.646270157071308,0.479730278179181,0.637908602621708,0.885290011417662,0.615733649666417,0.493491651405427,0.535540987149496,0.447008990977318
691,0.54235962091114,0.559989811707518,0.407039085795514,0.591212053211009,0.914791484244486,0.548658925039007,0.497388318690623,0.430800255263649,0.452053707186308
692,0.560347675471349,0.615557773405217,0.448252638529328,0.458870905993079,0.638031573203603,0.532369468627602,0.535331743387384,0.498078367641254,0.433654459547087
693,0.525248234505416,0.654516617593051,0.445876637757855,0.504678949387976,0.711117412604184,0.609456053352657,0.545320574913231,0.429604040682164,0.508625660990663
694,0.565720774572561,0.560630278493979,0.441235030453906,0.602986611381001,0.6795365391685,0.510681920590958,0.512194716109056,0.535191555098152,0.419981934888902
695,0.502319204865018,0.557927561337267,0.42731377084686,0.665311843683132,0.614153814008514,0.555375491801896,0.509109452854784,0.480165708247374,0.509246870731274
696,0.52773511237193,0.525280395420866,0.419265691419346,0.46040801736592,0.649269768868423,0.508146405713866,0.455394373664601,0.430909464964694,0.481979244178913
697,0.617148861722434,0.686823352537594,0.423608059949927,0.559144312728292,0.730182645378686,0.601087252234015,0.619849366433142,0.484412422778608,0.442547923001962
698,0.566161196080813,0.683410862005424,0.433582934751867,0.655135570714873,0.670943189847525,0.671007663731909,0.554319899698139,0.472215535594121,0.388978338629154
699,0.53456397490551,0.603729560075643,0.44290260824567,0.573633246864261,0.622846470665319,0.583689138177507,0.539119933395751,0.423574194780647,0.451086313688496
700,0.582900923415277,0.548416864328268,0.480509505299023,0.537268969596844,0.655873874206021,0.453311026116028,0.613746733438984,0.550173972653432,0.391667874602478
701,0.52189615368534,0.528280055046525,0.449560802049978,0.452599540969196,0.906475391802595,0.482883330754176,0.499582333943535,0.510653116723625,0.443631573920803
702,0.481297886461454,0.683175708529029,0.409481085858521,0.447856343964515,0.69386584548225,0.622044652183682,0.443663598091164,0.460061892198592,0.385395903848927
703,0.552745586942634,0.599263735713838,0.389016492779799,0.626180740918036,0.755932049902563,0.533788162847589,0.559389609328251,0.432576168327851,0.476994828157594
704,0.575811852989896,0.610675060483829,0.475387819192419,0.579437017463061,0.859825496424883,0.512132714764049,0.533622321635259,0.499227474013982,0.394104535004565
705,0.560759343462281,0.576658955677316,0.389504948652973,0.529316701204797,0.853563781996404,0.534350280525418,0.590943837749947,0.393285076955752,0.39428452201042
706,0.574433609879698,0.529570687454269,0.401174008761337,0.561712919349499,0.670248264057388,0.447194669283129,0.56778155504779,0.435511402682827,0.42489842203672
707,0.612506919566885,0.488398133837518,0.396097762008135,0.464917183400815,0.828988256075985,0.402974587414177,0.528830780484502,0.484545049299699,0.473304971819132
708,0.473731294692433,0.507269242762899,0.434732670726253,0.631779331876469,0.800956316931985,0.423127763698232,0.518229126840722,0.408100962630647,0.467396287025332
709,0.626876417043401,0.485990364183098,0.412076096715032,0.436309622043117,0.797380037159962,0.44267512776329,0.570952378865426,0.399193852691142,0.379837663960812
710,0.620935885641198,0.610838420235926,0.382221069022448,0.66748028255064,0.860559112385327,0.569012327502558,0.639387645087131,0.386783270003385,0.414374907624975
711,0.604792470851555,0.528807076720796,0.442869252244478,0.594232576935237,0.793920612315459,0.499165030937532,0.606236203982778,0.425473696583676,0.399827401223618
712,0.593446631400554,0.658475544829793,0.405123892460176,0.639747462653486,0.869175754467841,0.651287720901194,0.585027765213851,0.430447345027705,0.370638581494695
713,0.497009359402527,0.558773207075547,0.424156261822663,0.429309951558107,0.600200031579673,0.49805664769445,0.527718589817475,0.453089437809531,0.387094934836333
714,0.549441032739831,0.497935426561355,0.462702446471106,0.442708174668286,0.655101535044301,0.493706066643855,0.590477341819625,0.463045409268562,0.473374768756207
715,0.547065185696421,0.492185571780716,0.406904020558072,0.42916766458955,0.586523100187016,0.41837119709294,0.574733351444452,0.405269085389503,0.41198841487989
716,0.518928562222623,0.644114628676717,0.395187994565309,0.660011524634581,0.857428759813886,0.608538691090581,0.558125951335016,0.441085835234008,0.473439486505166
717,0.61123742526677,0.471031747624465,0.377390913518121,0.457665097315568,0.651571278040589,0.4576953358436,0.547775779009146,0.345236279840253,0.476077906391403
718,0.525199325507501,0.618461990185103,0.459169868660871,0.528669606624007,0.657530929156666,0.596747404900654,0.598698595232488,0.489492122915073,0.433011361120764
719,0.532964146261032,0.60512142160665,0.376800018647595,0.628008162718156,0.577509454282277,0.601178520092575,0.499788084791223,0.355390817804753,0.451668375996041
720,0.547284242162043,0.587719512668642,0.448900695480179,0.628357936612721,0.723171397433008,0.565426522028355,0.622339499716165,0.508918694017335,0.476690260977882
721,0.544751991441223,0.466322906758235,0.451444279763411,0.568186299347276,0.831919648881555,0.372238957731006,0.569706763888126,0.505820070846171,0.468285913873403
722,0.598344811305403,0.579775402584256,0.38596294297775,0.517070296672886,0.654935790290676,0.56938902418338,0.621774834110278,0.437069063416149,0.496661691564574
723,0.536541929149743,0.530286393363198,0.373080713067243,0.5948641748905,0.846843774573561,0.513108600768879,0.577716309758182,0.396041369508664,0.420773072761276
724,0.54963472768885,0.629196548307866,0.409807622267323,0.508658726667863,0.79014501273272,0.577881333687695,0.590031775939854,0.46855920130887,0.363100946194376
725,0.548997067409186,0.612550238439606,0.374552897526148,0.48571192510913,0.635858645582032,0.608484835734654,0.536426707462727,0.381743049559869,0.481146416639763
726,0.581475383268109,0.467510512483415,0.426567531671857,0.451069692588311,0.691193276052394,0.451114049070489,0.619629793596601,0.48198267718028,0.415477500063661
727,0.566330854349448,0.638276914425644,0.406499764359857,0.450736576189319,0.753533843285026,0.566008433697334,0.549605392105479,0.478770196612047,0.386764312283667
728,0.481431602541325,0.568738980485522,0.412221945262853,0.449452323638422,0.611553187077481,0.501660235586449,0.433016676678127,0.450653242618954,0.474019962396754
729,0.466437377188823,0.608474524822403,0.419987069181495,0.634368320813909,0.70335240098351,0.528042224109983,0.525079953386285,0.456905399991002,0.368355767118193
730,0.555589763979988,0.573181184511111,0.376323071114346,0.540555799908661,0.804298977419443,0.502987084294835,0.545485877120871,0.331369612213511,0.485609145496429
731,0.464374905491822,0.596579604934496,0.438534508701071,0.43781614018799,0.822051143508748,0.516470983014335,0.401167301360528,0.433664810348118,0.395158714041293
732,0.586786761332275,0.50613797037313,0.413492995906399,0.443818763712582,0.74442222640619,0.417457775304362,0.585228387216452,0.377931379739353,0.468862335006321
733,0.463800268718862,0.495838699610884,0.419331717895828,0.487362825076784,0.835553863334222,0.4215492348437,0.508225753401721,0.413338924625145,0.400361698314007
734,0.445934930083723,0.556542164543052,0.414294047939571,0.425275031425361,0.7493359750419,0.550469266868276,0.38838969991105,0.463714959015304,0.433870022722895
735,0.489041059877733,0.581053089382544,0.455603930872882,0.433005816338811,0.572156625049578,0.486278278540281,0.468012559851461,0.440991882166452,0.427014502769737
736,0.574370668096793,0.524846672355406,0.416694570139626,0.415217858834217,0.631806534578142,0.444753055877584,0.608557631979029,0.439075846832893,0.364572919584405
737,0.5125234814108,0.542863480433446,0.376488372049074,0.593278713051236,0.830936702025694,0.538847681598245,0.498826705261498,0.424205112439388,0.452046770611878
738,0.532274232673458,0.56865896359521,0.400288342956346,0.636133700727033,0.639938204886533,0.494932269735596,0.442855678573923,0.447771671628712,0.417250009171448
739,0.446425668430115,0.563045376612002,0.363036215713702,0.604961150882704,0.645373783231572,0.544628041852614,0.42417620360936,0.374908196531688,0.42876383254496
740,0.574608364919785,0.499580633800234,0.419396216853375,0.583648354730206,0.566784176585367,0.446172732946321,0.56224086393839,0.39968731051828,0.362015640822712
741,0.574866137591309,0.562355543598819,0.364339013768689,0.51065005700673,0.725643550905576,0.540841696838807,0.553866197320827,0.403538898700929,0.455471026499686
742,0.499855309247647,0.466725911539381,0.407201328327568,0.406040252598924,0.766889134831837,0.444052457926371,0.477941521068397,0.45368549914091,0.36980243526346
743,0.525284306318606,0.454131688429887,0.379500553311358,0.575679106878589,0.621796597847883,0.452481237309671,0.582006101131111,0.340230050283706,0.353723650221062
744,0.546123010310589,0.585720339962934,0.370416221404004,0.570791262645298,0.630196331043619,0.56268145147429,0.500768866816419,0.447337115633521,0.41372251283124
745,0.466097921012945,0.523616570067453,0.361197421321281,0.563899031266445,0.844341452131047,0.518709510429505,0.479554311818013,0.417770016216435,0.442779017394609
746,0.577736012213218,0.628904598511109,0.40362092878391,0.409202764927174,0.841040719349971,0.532087496434925,0.533885622346633,0.377375087252012,0.435259541875861
747,0.422818520135433,0.524301462816356,0.446088986407025,0.498894437366557,0.550415395349334,0.440468050532453,0.383817345832367,0.462859145397422,0.454861381306972
748,0.482444705543086,0.602923450130618,0.416534130900474,0.46022541604566,0.775073343884525,0.525340057870597,0.50285556101169,0.443422584650438,0.345015765942984
749,0.477221798862525,0.459669832384045,0.36261706974262,0.52015877035844,0.7693511315561,0.383537462265803,0.521893737304487,0.384460358033564,0.436671684800811
750,0.46252863356954,0.521422447343912,0.427267135062311,0.434071091419862,0.654399474208128,0.481485496602515,0.467993143447382,0.397451932609276,0.33856181734925
751,0.535601269938245,0.584389827520954,0.397211760833264,0.475959358378482,0.825583384690763,0.529202591784819,0.565269808767324,0.38881725324122,0.445426393217919
752,0.56613387549917,0.527221984114355,0.388336033115736,0.511045146640908,0.627455994552181,0.520039813274568,0.646817000368722,0.406500298298539,0.356808874575359
753,0.548295679454661,0.570098874939418,0.35879910477357,0.520176283251848,0.554598040562763,0.531317712892918,0.502547844916532,0.409187474831743,0.410790714918585
754,0.506746121969788,0.593719681641579,0.392069217261061,0.628472416071679,0.674218567679282,0.551987189238855,0.440556261958909,0.417946319082358,0.397749098861825
755,0.436421208893107,0.556791070506306,0.378852278912665,0.396687202647295,0.538123876947431,0.503949339122562,0.476423896391796,0.450494968490286,0.343886866102046
756,0.421570014733777,0.434758444507646,0.374142465670853,0.512720182821373,0.75760832595188,0.37139661324011,0.435996403479305,0.438955996218271,0.350172002439731
757,0.546814517275824,0.426286211513905,0.432830167286313,0.544634412819073,0.630643942613327,0.354901667544774,0.551952036632767,0.507938226224694,0.347614475251251
758,0.473683599078833,0.466308722111151,0.409186749903443,0.500913739502798,0.636128374553368,0.435788499444887,0.415667111003307,0.438590179047722,0.460814095026209
759,0.464279260114937,0.593095838210779,0.374998568784308,0.52556891363249,0.562423289524095,0.520565162314048,0.481437808872774,0.33943092284397,0.369319395840204
760,0.435414484652592,0.610787895469281,0.422583871218897,0.527417000555181,0.779909511663729,0.58592561494479,0.397330804836533,0.42045705944476,0.453424886462007
761,0.460987787202994,0.609975073132422,0.37431100788281,0.525824766781408,0.739438246536984,0.533411612170868,0.412207120285609,0.431368331018728,0.460406117007605
762,0.489716748730831,0.496067275727749,0.369570427755367,0.546739356372429,0.574484772254188,0.483989276051704,0.522160771514737,0.385737920354765,0.349431408165166
763,0.515566154331061,0.415240409484152,0.373875088630432,0.40921198157281,0.675729997542633,0.404075012224818,0.535339891082355,0.453221778741314,0.425573674873739
764,0.492251973225624,0.471491277667264,0.364853837126946,0.517677325574615,0.714683955035539,0.448320764091615,0.504942286384432,0.375040807527568,0.35594392196784
765,0.529239113828195,0.481273313915586,0.404054234146947,0.396336665605458,0.619537262041531,0.480592415013836,0.533160305458899,0.4570998936923,0.383395165889591
766,0.403732908037417,0.443003330545944,0.367654861969981,0.544281241035365,0.823349793150909,0.418994219689623,0.395067252014791,0.419232198363082,0.331664743673789
767,0.416967773737495,0.444673772144505,0.415454282924918,0.462365939256204,0.833170818415103,0.354478274949354,0.346384904664153,0.416019270419897,0.344761601860511
768,0.55514464814463,0.542793474589263,0.363733429823395,0.580978271531608,0.620235523249217,0.480164178683658,0.46812401669708,0.392975717038185,0.352072055049542
769,0.396577404592403,0.516925523156846,0.370258055604264,0.398837479430239,0.53337261409723,0.485827170471758,0.377741200965712,0.393662705566402,0.399286156411071
770,0.536231108398397,0.434873633183953,0.407600898267589,0.5499218201197,0.55018399116998,0.426278970103439,0.560437984870009,0.416314194372365,0.392643497044466
771,0.441712315191239,0.483858129090253,0.403400660970273,0.494643567398676,0.614173205272589,0.473365762780633,0.491594842072695,0.459799618268916,0.330465142994521
772,0.539718111060796,0.419985916642111,0.355304932231274,0.478484147144383,0.527521544577837,0.413913824242535,0.527752145840741,0.416673551244115,0.448111079595379
773,0.435444042566276,0.54067404218291,0.357980792824363,0.523477753080841,0.669988208425088,0.465949862335405,0.465479829337537,0.341034331774548,0.376774657951036
774,0.535722153295926,0.527917595238377,0.403858937930734,0.498971535307896,0.662533720083424,0.510517558973534,0.510888973035797,0.4012586546357,0.315346383157427
775,0.423987080614286,0.576270416553323,0.407597238265476,0.459320087639793,0.63479685572501,0.532495006557966,0.43647307074818,0.431059279496047,0.401583552704665
776,0.387995033761446,0.567441042673855,0.391258665965191,0.596179364293638,0.752229198798256,0.563937648897702,0.297526397770973,0.380324738529915,0.409591279410121
777,0.463022387555007,0.460590839413898,0.432282701636387,0.550857794238964,0.524230521693252,0.392327593235877,0.489084685931498,0.446111079798564,0.352316345055171
778,0.417102412104077,0.503212933770226,0.392340329964682,0.560120887097716,0.72743757399181,0.477252368883177,0.394091098369795,0.455121746717841,0.428390480359323
779,0.501256955071848,0.540825962712128,0.3607978487789,0.412692068542022,0.651240593211838,0.445936887570538,0.498981202390325,0.361121930092773,0.323634197235119
780,0.534928046172712,0.474065637208236,0.356214322793373,0.609769523274346,0.821724066554425,0.412123271301779,0.508441584564796,0.401229310491752,0.39052072341795
781,0.498049206599099,0.400478247738772,0.340546249594359,0.482530418414729,0.517695661215133,0.389769931673743,0.478433255217163,0.362316714844295,0.444666827472803
782,0.407116539489809,0.534415168488028,0.36219031112113,0.387250471000747,0.613140377022669,0.515124340453872,0.420432596714803,0.400128051496731,0.408762024717414
783,0.438662494131762,0.399541859170532,0.339263598496689,0.547455636767289,0.603850652886484,0.358276029899207,0.3597634047139,0.342750441446452,0.315409544193285
784,0.47531722205727,0.431654948931438,0.389053823790708,0.443185650173611,0.739136233667345,0.416483687084186,0.480096735613483,0.357889598535011,0.432494817431142
785,0.491575653884824,0.405799458884808,0.365735525797642,0.590090532902449,0.63845479941645,0.384572898716113,0.482753491063556,0.384276517937981,0.387407592238934
786,0.442570076248622,0.57321041479045,0.409976924827058,0.371299760520119,0.545118179574864,0.547784979404355,0.423208279317976,0.420330806870063,0.349683492693019
787,0.509431293581879,0.433049299081378,0.343041944086846,0.567710708895693,0.76373045748226,0.359317494101996,0.487783782017938,0.401244658536661,0.349445450070568
788,0.378230997777149,0.38875499433392,0.400598796940727,0.44483495377271,0.586508827348294,0.354675753054886,0.389079741918487,0.465586371255765,0.305019784220881
789,0.446225324081345,0.561356313687866,0.344877876037656,0.403634642492758,0.496764372016365,0.502063009119772,0.461737523705198,0.369587349831435,0.329764054457573
790,0.460566703187523,0.520477412414355,0.399693381058896,0.369220758322495,0.724886720642308,0.452706909414614,0.470116169213875,0.467749278869556,0.312649776637216
791,0.416959128642251,0.510180282366199,0.384671143423669,0.562918982006483,0.697687858515679,0.461033407276408,0.441493065821046,0.419109864739033,0.310077672470042
792,0.516966139177852,0.538800971457434,0.362645790908983,0.532239007358157,0.681149012050034,0.538256353634837,0.495511142613049,0.396045876985154,0.389904602879467
793,0.4092428699599,0.394473181235613,0.371188506279296,0.593641295936047,0.705699327412897,0.354901724841016,0.400416997627937,0.417379843992081,0.314511176385486
794,0.475821956196811,0.54570939594604,0.422078751830896,0.373483849109183,0.620917827321574,0.495750190017406,0.513476343804108,0.419905885079854,0.305705335174549
795,0.46755728069645,0.405755650426701,0.385370609291406,0.554537215017439,0.588130968444328,0.370186249607551,0.477298895987458,0.440529962478444,0.309281087770637
796,0.471661636844695,0.484796888766982,0.364767663704484,0.411875809862778,0.599185087270136,0.413384734641122,0.488901380474854,0.36016078310495,0.310019384431837
797,0.393594981146894,0.459307255999548,0.356294145501375,0.464429981152455,0.73852683361287,0.413266037157225,0.385955499902489,0.34580776276632,0.378510342962103
798,0.407514765290299,0.431137770429478,0.352708519138875,0.555731249086424,0.665877339214557,0.344762725003348,0.335458023800684,0.385519525761214,0.315400293799564
799,0.414601429849398,0.519856632109356,0.335162637476692,0.465045382341321,0.730066842382329,0.487396027996127,0.344140564623186,0.377781628406352,0.405452531845642
800,0.394405044317494,0.411490670678414,0.407320105708786,0.545720495378841,0.785067205186313,0.401947081028196,0.348034929440825,0.409634926649022,0.291688704727448
801,0.485469837246344,0.526763548183711,0.334441747717828,0.582613163669144,0.708383551392191,0.429005852178781,0.475940086775049,0.396990134383202,0.347621221759587
802,0.473961007838375,0.373936661076797,0.418749337617093,0.56017691942603,0.606969116870108,0.317100064390935,0.481996287441437,0.431601359716819,0.379918418293509
803,0.500835363872681,0.543915766941903,0.403710896537174,0.46083192843633,0.499348525304451,0.472925594033083,0.500292975354431,0.478190370908036,0.372354585051016
804,0.465123939388578,0.386364476639858,0.406540032972157,0.504281097495906,0.548314192378775,0.342029902554264,0.50587319926545,0.477040445948372,0.294450739739525
805,0.407108575997846,0.390104706088511,0.355096140377743,0.521194550539883,0.510614554760072,0.373205056096976,0.419131109145054,0.404885791376262,0.32913176935953
806,0.49438567481659,0.468513490034912,0.355678482389524,0.469560904504356,0.670073875895367,0.43248583105925,0.499644290382163,0.373085483776891,0.41409012963114
807,0.432984674460663,0.363209097907278,0.417000589314979,0.421101760958662,0.745136917219205,0.307372339472202,0.355416027312412,0.477049891609825,0.37194667633184
808,0.410905618858252,0.528501367106105,0.341660338521658,0.452395827273546,0.502648587131784,0.436617841677293,0.452006421964352,0.367197694338902,0.298831507410729
809,0.408977971328717,0.469276229309979,0.388573812201786,0.476267888273557,0.728652882022854,0.396166101374198,0.379153888390485,0.442910930525027,0.343749671061557
810,0.496392693388356,0.375348921974252,0.321388489840175,0.4142748349171,0.54103461313045,0.286948067160907,0.43062868276041,0.360487820514148,0.339171672190523
811,0.38282371592652,0.46069831008926,0.322819571498706,0.552822436168179,0.583467496560717,0.407891527199201,0.418229761616034,0.315023101827076,0.346249832512668
812,0.487641432753011,0.374563774697277,0.350464940532163,0.503452121050804,0.508360677233446,0.324116930193222,0.483955501855712,0.36428847335148,0.287897029203027
813,0.44478939751791,0.406242431960403,0.396057719351533,0.346801959878842,0.704924939911263,0.308540055733421,0.49019304717431,0.454747587394233,0.280584874786229
814,0.492576797243423,0.457485044274777,0.362035428228644,0.361309448003835,0.610322828001587,0.406477154021457,0.51625535434819,0.414394550876352,0.351893894962597
815,0.441648614261962,0.363534390127091,0.36905874267286,0.412549705611522,0.484507866245008,0.353496611712729,0.46366030729451,0.406534082812317,0.331166860354377
816,0.419290290280993,0.424572837805085,0.389212908939999,0.557809320753189,0.532466920021165,0.385996043160495,0.429272077097048,0.416517085217414,0.300940275968543
817,0.357974162803498,0.427547315868792,0.386105749901185,0.395878849758161,0.470964407386813,0.358195455799597,0.410287178513462,0.362117670186484,0.330037363938716
818,0.479447814853995,0.361346635769446,0.37401268042052,0.539265280786445,0.562331912881856,0.284534894479273,0.520129754388722,0.410293660003624,0.297435060656613
819,0.387701055275358,0.396333544360829,0.361202621001529,0.434354600478489,0.758199976748059,0.340298602856335,0.363687127553322,0.336192309616638,0.279979718130599
820,0.414812420953149,0.528182050687471,0.361932190606227,0.471502128575163,0.702758185479528,0.48839438789849,0.410832346453038,0.357614583853584,0.346781635751553
821,0.482295275577803,0.355754163042575,0.314575289250578,0.355700275959902,0.516627738389259,0.291336990534878,0.55227198799004,0.319133351471352,0.281134852016053
822,0.41663125682598,0.535004135071758,0.370682607266679,0.483334924003789,0.540251513065594,0.478779215774501,0.398438150528323,0.431119148320853,0.391135560828833
823,0.428126026371955,0.43480869685305,0.343004576753133,0.53463945819461,0.461090672118792,0.336919215600074,0.420108472202616,0.379690767973245,0.376487249889284
824,0.455013773943024,0.426263917889472,0.407547242686712,0.519272103874535,0.664707115914504,0.360394309962022,0.446696475807788,0.457177223436738,0.292107515292986
825,0.422635294601406,0.337302129738984,0.32621893524771,0.558863304484894,0.69247651672593,0.331314682259561,0.388075498982024,0.296517455353609,0.285629144439902
826,0.464467306706497,0.443206205961756,0.317093281831839,0.531192359914904,0.746195846908043,0.354252506458895,0.44583971629864,0.345846235660683,0.276570544563378
827,0.463984057891765,0.481949945418744,0.345678009178706,0.562295179739892,0.488577235397225,0.472409047024441,0.483363973122295,0.368359061406364,0.298340061697315
828,0.434241018622135,0.481568871161659,0.375387801220377,0.524553250936176,0.454022598083925,0.39729193058945,0.422064303473597,0.399951356570689,0.320873511653222
829,0.438976597925579,0.468459979694657,0.3494955483626,0.548478538505921,0.763289477128037,0.371788825743959,0.470405690081837,0.404511359219904,0.40663048193003
830,0.370355581489506,0.450138176366933,0.349417555217249,0.519017328975636,0.724289873552668,0.389725104566817,0.389915549497411,0.380384961655255,0.276358637423266
831,0.416021811262097,0.336917230163173,0.31372789221599,0.401464532746062,0.553588708933094,0.324011913193002,0.419262745274205,0.331319996893514,0.286073127781248
832,0.384349274951283,0.366643329056827,0.378878778576852,0.44441561935297,0.697208727102386,0.302489832543243,0.409454997918865,0.3431483385868,0.402053601926933
833,0.338237828840213,0.520617733599888,0.360066202135178,0.451145258069092,0.525166617004286,0.499739482124252,0.381158134417571,0.356182782677813,0.275773960820415
834,0.352319888393878,0.465412422774846,0.312855453433091,0.542031498970303,0.733926533740922,0.430541186444445,0.333464855441346,0.354925202214976,0.305835341183883
835,0.439679684790845,0.403879834788212,0.326117198785989,0.562541409783491,0.556299329313151,0.398384278270261,0.453241475541474,0.327480010436503,0.32893996055359
836,0.429285788196411,0.417935547330016,0.39328449675295,0.387013079462893,0.710839144383752,0.398281751056372,0.3903341427116,0.420607009014677,0.2758553476156
837,0.330597857835134,0.446170056543403,0.306306099886022,0.554198317975521,0.751159811886981,0.363282987061411,0.324781933708221,0.321658132617038,0.377085434271004
838,0.319552062701095,0.361104860692544,0.337454683574127,0.46773481596043,0.593554003264674,0.326628256975822,0.297758403597952,0.36514465399585,0.357769183685575
839,0.376341600191909,0.462592516289225,0.375590983751765,0.520497389839674,0.723991553336013,0.400436562384416,0.40361163359423,0.4158124627059,0.381992912329215
840,0.445660880035292,0.34455473367566,0.325692793949769,0.386704785562179,0.672429291060888,0.266472260272886,0.449612393435592,0.392288255574022,0.38103706227606
841,0.463915705418535,0.501407827976945,0.39746986859841,0.338063715295997,0.639309589593233,0.449977232181758,0.455569398461103,0.372773072022201,0.34240879704786
842,0.437457099905789,0.331402588219617,0.381334826296969,0.520530127982556,0.486013441245155,0.30954929055019,0.51532271048859,0.391329046532429,0.314695586518632
843,0.341662217003106,0.369537014624489,0.317982629341642,0.451174754165813,0.487399932412949,0.330584597535102,0.381444326962913,0.333362319039372,0.322803434515357
844,0.404926543898725,0.39532051610672,0.361910773382928,0.482849172896607,0.515909995584478,0.309969398410292,0.356531916116296,0.40656097457866,0.340813230741989
845,0.346358939392705,0.492544384252794,0.336913218543985,0.52687312625017,0.684585566449785,0.414862365556312,0.356281426411619,0.338249146116419,0.343495738706869
846,0.31780718843138,0.484664299680824,0.391726304323919,0.499004466806405,0.512367086161252,0.407466180154006,0.366363282486942,0.375233065279212,0.360604373891619
847,0.414142344895075,0.33596256627583,0.357568670908562,0.345413923731661,0.439763825170353,0.25469236609622,0.492717145278924,0.38820924672097,0.269545224449241
848,0.394236746947266,0.499066039289725,0.386736982195636,0.541416528290063,0.608539082895586,0.443123218075474,0.3716116800514,0.436793976609922,0.389699271363577
849,0.380567155819435,0.496393444414912,0.363643588099081,0.550073615531886,0.645872291191465,0.414690278311998,0.405018849013529,0.44178401740954,0.314904792685029
850,0.396095332502925,0.359734631703398,0.358488777399403,0.493916101766232,0.61476602321185,0.31714669800971,0.389587289848438,0.327713469410932,0.315991977900648
851,0.397083289980839,0.30841646762096,0.367499174699485,0.407412825694442,0.654075309605399,0.228739107914907,0.363888844530416,0.436937530299724,0.279493141870051
852,0.414123841949114,0.444026107796488,0.37084045125677,0.51023243282199,0.505286060988451,0.370023719022947,0.412543792362438,0.345475521361689,0.278278752370107
853,0.42675689350795,0.462583123840592,0.309011778383276,0.385707470653788,0.604065444716211,0.397764632576065,0.44396868460121,0.366309951713339,0.252469129869239
854,0.445453812643722,0.307762344716971,0.3046755387896,0.491344950039558,0.491306733869855,0.246942289754572,0.49487857190865,0.363356010258882,0.324858208836153
855,0.386580258247348,0.323619855571071,0.318882427895451,0.438525306569264,0.480190689508201,0.30763667047269,0.388237778925582,0.374291222679188,0.379925469949797
856,0.426333123678962,0.335105650555805,0.35518811590783,0.516640877718017,0.584001591213649,0.275819111702622,0.380124136316292,0.404605032108704,0.283591730958981
857,0.398407789114854,0.359834016521094,0.314416907394502,0.424740114362863,0.496774058224743,0.307657223211447,0.426461334892295,0.375314822217409,0.332740224492033
858,0.439653512933596,0.340036817362897,0.366594342198278,0.448985562903926,0.589736271800278,0.248265965709271,0.515305953357626,0.432918066281453,0.351308404956362
859,0.352017239127617,0.325589295254051,0.30788153440789,0.328574006181586,0.674438060169382,0.289301982807523,0.360711894713646,0.338433328585868,0.309650835018462
860,0.417367504603341,0.367326804236923,0.326962296520657,0.423414749161671,0.543112363439466,0.33846725223096,0.498643074844264,0.292426609031279,0.351777438437657
861,0.356139651481843,0.386105427500421,0.372448179350049,0.419585929074649,0.539969705282984,0.332017625811123,0.362430468407899,0.351027594759979,0.301125452474193
862,0.434974995726634,0.464538830762274,0.335786347455008,0.438171061266901,0.670441731089892,0.408086864556122,0.463763893353559,0.354045033370252,0.255922332190572
863,0.352941823318212,0.458971991919917,0.32618637739439,0.318980958145736,0.538757017305485,0.370552981694097,0.36006408661913,0.329230868488585,0.301627088304594
864,0.369204651428779,0.397459215379432,0.298804242037696,0.321942980630313,0.517665332006231,0.313646829114873,0.376443797350502,0.386079459237698,0.258460915254907
865,0.320683332788532,0.39119992424246,0.295724859017884,0.411248396414542,0.429173947630752,0.328913687272833,0.337664854482486,0.375831234267678,0.298386514186096
866,0.319052042887956,0.387696406264549,0.33452222403502,0.488909368527143,0.683775633013981,0.34842509198345,0.340169405864562,0.312455713073191,0.306454588272645
867,0.331112384450225,0.383536809396791,0.299268377669929,0.315260517755531,0.579379763983616,0.298109576952875,0.367990552305257,0.305739747865567,0.237054376644132
868,0.361285687949765,0.38660959916494,0.377106385719212,0.435939932540002,0.641882644326537,0.322606636175647,0.286763744593129,0.356829931294348,0.257048975778095
869,0.360815077953988,0.391151605817798,0.305478806508808,0.451126064314199,0.421781346041987,0.31500366899909,0.359132238623699,0.362412926539244,0.307653591442254
870,0.3765774389166,0.338678021139594,0.371089356248397,0.344780054306091,0.66332580135913,0.301481607973247,0.387825236814045,0.443755497831095,0.238628290869531
871,0.400146623669443,0.412504196122391,0.307860156441476,0.465275007833489,0.713960619379852,0.385281723081456,0.386254408322276,0.299405141462164,0.347920924991513
872,0.287630476140627,0.461476379523419,0.343863851597257,0.327215333115649,0.533342140385449,0.438544345608876,0.287354555317079,0.362882562088513,0.234783717801136
873,0.409466455739532,0.428710164987854,0.305274943633702,0.409145320030664,0.694085525128025,0.348548220532765,0.446361098486912,0.348211829669096,0.264494774199779
874,0.297229099744185,0.281772449174313,0.325419552550404,0.359531472378548,0.698551566090146,0.250412608439102,0.272842710117715,0.370632668899032,0.258663359290951
875,0.299456117541063,0.294977977174392,0.311178010285208,0.456569121183405,0.588453950186882,0.214676756642138,0.382613844996799,0.36596761197445,0.25274247171814
876,0.312557472970518,0.425960820063506,0.325290022688171,0.32406172936735,0.55385142665836,0.347058826463832,0.258745036422524,0.364059586280273,0.344584519423653
877,0.400606505469154,0.343049105336608,0.363732930112238,0.442857457761397,0.63143924229766,0.28919295445837,0.328416860209299,0.332513686380358,0.255568917232203
878,0.39090904213635,0.448040280080688,0.335011370591314,0.413363566214269,0.412162540690591,0.422084673864352,0.374442578148812,0.310293527260207,0.340704610374899
879,0.363635755651719,0.391137917272604,0.374712501730491,0.40516042972283,0.649683469794195,0.301549297606599,0.299188361955201,0.390426166021591,0.238072538514126
880,0.281484371920812,0.307704062015328,0.304722303494139,0.410022497698608,0.409977820371989,0.291356569319189,0.226406046336684,0.30087760006185,0.276163292300262
881,0.395785568964897,0.338422597240758,0.311801864653943,0.339417970213184,0.619708038668147,0.250999051472624,0.370825257848114,0.364554454673689,0.270073951979792
882,0.363082443726267,0.38897394491487,0.332433409184578,0.31940125810808,0.459699599444151,0.326389349991863,0.423083626244762,0.361253460373691,0.233328118598485
883,0.393983213043765,0.398455233926582,0.346210983471446,0.443716813306783,0.616041623560014,0.3245466587654,0.459150504159553,0.378377390391232,0.272709001758611
884,0.358766950613107,0.326531120971395,0.354284227598693,0.528890314659256,0.709305149917009,0.286405831601438,0.441893088032255,0.363126511532066,0.247070730866741
885,0.392400024936096,0.275495601543092,0.368699878899362,0.449498838473896,0.711053854420264,0.228800062637982,0.361683508147415,0.351925468292982,0.322529302925735
886,0.280365161357942,0.3378431017259,0.303967668349814,0.456850602648733,0.579827454806976,0.251307875598399,0.246151641433449,0.331064366620098,0.252504499439119
887,0.391975993148568,0.420430691081834,0.321419781018916,0.327767122378483,0.54927404764164,0.399049538343377,0.362354460481623,0.306201058386329,0.347777258326781
888,0.284909828943373,0.464182433511147,0.346849376245321,0.441296513127843,0.542325958861745,0.439144924357004,0.269804848417184,0.356089803290953,0.359124443047163
889,0.316971103607209,0.397271609628947,0.290015528132632,0.288519191494982,0.462952548988066,0.333674153667029,0.319624505402517,0.271352960983383,0.331096623225732
890,0.383757173510341,0.297659438661455,0.347731359738903,0.362727294854871,0.458195582599593,0.282426724094552,0.447159753712501,0.347335407333835,0.231141055512004
891,0.307141188799239,0.271234242415195,0.295948659615686,0.499119017740289,0.395313753756025,0.230951839188761,0.335673988682001,0.306532878083291,0.284364272620363
892,0.306831195685951,0.443120319585092,0.27779179716115,0.392711839699376,0.436778132869455,0.413383285189441,0.29723507606399,0.315893587946926,0.288290536558478
893,0.404093614369077,0.40500215556015,0.3446430469668,0.35018887173661,0.389062916744639,0.354726343635156,0.404636777565212,0.328036518352534,0.319259398830549
894,0.397747954068479,0.365965239525714,0.30633952347197,0.48206278110404,0.426376855322819,0.334133393266245,0.362150812882614,0.354862772233234,0.282684670241625
895,0.288018902546436,0.339227191017954,0.291928493396206,0.321496167917417,0.643580358089338,0.2642415727226,0.293357846895811,0.314493188443053,0.283122988484202
896,0.337122819314378,0.452601315108386,0.297552186679374,0.40092906453016,0.416764220583516,0.417294101935201,0.325401932950406,0.296209548537903,0.326981008125707
897,0.347324402573538,0.411448776654782,0.310858235845335,0.290209742157667,0.44699349434772,0.376049431137247,0.319873645433907,0.327496895657162,0.303627705459775
898,0.351518582299331,0.445134591661813,0.35829639377933,0.282193162839833,0.676503725202806,0.413693184898478,0.312830327928998,0.384835866719112,0.236023836508975
899,0.38596342269076,0.370306772679136,0.364619579493815,0.281561443219974,0.483650850898768,0.317251762287278,0.402100987186812,0.366928686610454,0.320370382975753
900,0.342345909559596,0.421274480818245,0.322509209123057,0.402913027453963,0.613532492641362,0.375781833054841,0.348361899658234,0.339976375889833,0.333385063022808
901,0.313972913177962,0.300738137394235,0.301559147057252,0.284129776837269,0.472716419363398,0.255865093500607,0.319458144379467,0.343766702399042,0.333195899834909
902,0.339386543081281,0.423395840003785,0.3118977036228,0.466310136823795,0.649536919456141,0.385334504743972,0.410688646806614,0.337962246912802,0.257023063203096
903,0.318231290584021,0.442635681334167,0.300226613997314,0.375589494836912,0.561294264174117,0.38611246830361,0.280374994903003,0.286880997713682,0.305909153982175
904,0.305101801074367,0.354192756676657,0.273582247808706,0.398372847001985,0.380500390514968,0.284999640428137,0.287721383602702,0.267456136210122,0.263161059959693
905,0.392158344791282,0.287053102468434,0.317195078616033,0.439791378371818,0.66372672326999,0.28113167420302,0.429535186634039,0.367037896681734,0.319706610425294
906,0.327926901540534,0.308414315438845,0.332899909799899,0.354495476331265,0.37705495003925,0.27222439144042,0.381685591123914,0.377809668585606,0.339922800287085
907,0.321377790580078,0.277220621260006,0.273551202543024,0.385132980614315,0.422600538591808,0.196197492121081,0.328114249669091,0.274856988145952,0.337502750588096
908,0.316746923442987,0.268139201328801,0.293958409383665,0.498632140569529,0.37738388971621,0.250121505766731,0.246763962567946,0.297801814352309,0.271205323805077
909,0.285405632579203,0.333915197711381,0.293934404162591,0.418195998511453,0.514825579268158,0.257648435910867,0.351843873575703,0.364680135565196,0.310294691482065
910,0.340600593353541,0.381688715605251,0.328624456949661,0.352601754851557,0.667414131841308,0.365486192849251,0.309283427850548,0.323771265514006,0.27173765212512
911,0.265863110478693,0.353387730257558,0.354955594853791,0.324432814311726,0.496838911683853,0.350710475549387,0.230221508080642,0.354372544232564,0.212123659012785
912,0.372163624420116,0.271191980832664,0.323750846163731,0.382323633213231,0.490300060560175,0.261521603121453,0.330719995845282,0.377992678086337,0.261072133216963
913,0.290105768171919,0.257478395597019,0.300435825542042,0.468556963406159,0.51857900571901,0.246694333419651,0.328204711378625,0.334323470143237,0.300984441865252
914,0.347414103912986,0.39304574002622,0.356111234106399,0.439527778231405,0.451680640129801,0.384783915373194,0.275784824994474,0.447550732440285,0.247326616173593
915,0.357472009055354,0.239616280525781,0.266909606715454,0.289815931708669,0.487609991409542,0.206001993010315,0.288009584552988,0.260923030629744,0.214641328068563
916,0.379835341504868,0.423885275478982,0.275688411463572,0.303707728852005,0.600624548641523,0.390885443248432,0.44222427061891,0.265062633423972,0.213623322762329
917,0.362309033650994,0.319270520391683,0.312596205713828,0.497592438963351,0.633596292457204,0.28982369239582,0.313073617153567,0.330562626806799,0.30954784887615
918,0.3011353891414,0.421450175114564,0.277004221205913,0.498257334319231,0.467981776517828,0.341827780967962,0.280638399628541,0.298753516103342,0.317161196320341
919,0.323651474425196,0.3281671325832,0.28977190855197,0.401523255363576,0.625049820143885,0.236736647261881,0.379012762397987,0.296639823739872,0.226277053735253
920,0.341702738489781,0.340407589576043,0.333824660284086,0.497835229440281,0.477529477266399,0.28194850051761,0.3196135810598,0.344440319953769,0.28194194670072
921,0.24803413092674,0.314196183657327,0.348521241428148,0.453563843130779,0.579059154528445,0.299630147244546,0.229408436746883,0.319541628599293,0.321512935037587
922,0.330026821933598,0.314658993131763,0.262532791360538,0.293924743468816,0.488401436861692,0.24687978174376,0.266297908262857,0.276245642687098,0.305136216786663
923,0.232410243543858,0.414754739393886,0.330139877174933,0.274461172488775,0.466303427753198,0.340536919064759,0.234711210993106,0.352479885464569,0.213529159073905
924,0.364598222801715,0.360150615711029,0.320729340942828,0.389768039236997,0.375690978116528,0.278213328266566,0.399782251252941,0.358699043747209,0.330361116140849
925,0.343562013141453,0.309541400778175,0.33817193375656,0.391649684413396,0.588626548828813,0.240796916930018,0.345182894992816,0.388725397313576,0.253790623463858
926,0.216554613010193,0.406709594210007,0.3520431772325,0.406859458499243,0.380696075243228,0.320198624883804,0.229025875022756,0.356046091487385,0.273564291146395
927,0.318754133905695,0.262940660347131,0.2704019792897,0.30914562307248,0.565463616266535,0.169888098896969,0.27113467720321,0.250819742845721,0.214791958720948
928,0.296349424298654,0.31645364632866,0.311983721444416,0.436911480044369,0.354681976668423,0.251056861258287,0.344104044461408,0.399759968086324,0.21492444838627
929,0.217191661775564,0.227813851494145,0.283810560985851,0.47911123012027,0.525911247019413,0.204206309061039,0.194814481027628,0.255308737851377,0.261764534970582
930,0.257625732789935,0.273746825684043,0.340903193600878,0.401350406584495,0.604091455773632,0.199187439097219,0.259007433203195,0.387997499163911,0.265374690919279
931,0.331338775169245,0.285838233622725,0.308105915400665,0.459748148742544,0.372157351700264,0.252810145855125,0.337531827123294,0.345167714883354,0.200342073028905
932,0.228841081820411,0.266838151461364,0.327264922542706,0.454657838274623,0.504504201766351,0.179013561679083,0.195655894948187,0.391653793323132,0.20703530868841
933,0.229051804791975,0.263210002391552,0.295432018261725,0.323369215360071,0.589996222853412,0.211587917794033,0.280882276758359,0.280811886962106,0.225516908778508
934,0.312634358453718,0.286299037776266,0.345792813960637,0.431705092530562,0.364127911234229,0.276963881107397,0.287825704312958,0.328232382572979,0.292850081161171
935,0.272016495902559,0.272666359303639,0.266429916710034,0.356858345887531,0.401165538176012,0.217439531853411,0.24801431284958,0.276821089563604,0.267091682871744
936,0.214711212102136,0.255154100910209,0.322954264626437,0.451651053134414,0.426350607490481,0.222792919345546,0.20503624342635,0.377381739949451,0.23310736287492
937,0.242556563533487,0.254688046388816,0.312231494709932,0.405769735441994,0.364387630733791,0.254097651940435,0.276742325015128,0.317173491448892,0.190574671135863
938,0.266012541379227,0.316416417922775,0.286605681341865,0.308872374856735,0.425906226230637,0.241568220826476,0.272598363845964,0.350762346336532,0.314419663928349
939,0.360859900424386,0.386918846152258,0.252875544789706,0.358146398846848,0.550617282579405,0.356145058094789,0.352924367086685,0.295907755442329,0.197834017234459
940,0.269409570683398,0.316481569262659,0.343263919855001,0.461461291150691,0.40856825753071,0.274426161304354,0.263979469010792,0.407076841134895,0.312144914551944
941,0.221332494299783,0.338088824732323,0.330617486043296,0.476374087618001,0.567543742220237,0.269319727666666,0.145114448943916,0.320811656335494,0.294464476376629
942,0.308748255064524,0.220786600143776,0.273593362247826,0.431848809903914,0.484714889289473,0.215668031766063,0.344023272153412,0.336705315173064,0.235790344645377
943,0.224049816597058,0.26929954566162,0.276922672857847,0.284362060999047,0.452158173522307,0.179914888738632,0.231024604917741,0.334664755411645,0.239624117037827
944,0.32185015978979,0.2241826721563,0.265680347287011,0.435643662232948,0.388328115773629,0.140755321510436,0.302834709481857,0.351881783588896,0.189276058145068
945,0.239866352357615,0.389363736973639,0.275379530652374,0.319326152675822,0.477400153230334,0.364689707013349,0.18355169246514,0.326419158895304,0.25620313921092
946,0.2130947986145,0.271942527952715,0.311557601687117,0.390075316031319,0.358409629962093,0.218747882848412,0.196984431048633,0.322155731508193,0.230013213628329
947,0.268924619106994,0.303208222722666,0.275658258415947,0.340780741786311,0.64720784869057,0.296367694207395,0.231353254138026,0.320432396690358,0.260442515474908
948,0.250639885962705,0.331936774204653,0.331766587306944,0.456252777179148,0.422429604933426,0.302429013999758,0.20028469118961,0.382132467208699,0.182064329592001
949,0.344789806015974,0.266236044620571,0.250330483734505,0.360872568784639,0.51062788132062,0.253727668905788,0.368349388092238,0.25576793252925,0.207876753010018
950,0.340575605665106,0.287415533278501,0.276320280108261,0.338101480410589,0.346619897689891,0.240829775577616,0.380460755027807,0.293747427735446,0.274151250454628
951,0.312082500014082,0.250754741830475,0.249305565563955,0.470145913910871,0.601537690210828,0.243165998234728,0.237559821804944,0.25806329742409,0.221311189690454
952,0.348327714493116,0.304765892640489,0.265891418915675,0.445226630720589,0.332414036006457,0.243709553953855,0.323104424252725,0.271604543699464,0.227780951762262
953,0.279069658332988,0.33723810988433,0.2897073616067,0.289368274462337,0.361961630277876,0.245651582505844,0.230289411756237,0.305476906641787,0.226510428335321
954,0.333654779346349,0.299917445646541,0.324382833303496,0.276518703033564,0.429766904152626,0.226143042837169,0.38428339046099,0.404408709667221,0.21299076373576
955,0.300943642294965,0.244592392323424,0.285402699462075,0.390974144032605,0.566523266456354,0.150122632905363,0.250013459282035,0.251002673586848,0.279038214950539
956,0.30534406073298,0.267367349413735,0.256827736513061,0.308575406850572,0.55361716416636,0.215274987763752,0.277711148148988,0.266685816554353,0.221400686158727
957,0.251729674728281,0.370327322589673,0.265193446469303,0.28232647346231,0.45387323599841,0.313368916682234,0.264099877196545,0.277177971898935,0.183618184981818
958,0.337256959481105,0.200895259568849,0.323004188000277,0.342657018430915,0.554795672001383,0.171416273602431,0.291111527213111,0.359047808616214,0.243958566003409
959,0.18472541483954,0.251873754697768,0.300764100817819,0.268419537707147,0.518405949454899,0.233707688322134,0.160023212997065,0.287726215225814,0.222829310903857
960,0.305076731030146,0.196835777855165,0.258818584784536,0.324942093657886,0.529085272970756,0.177017515246823,0.300722789049331,0.239173452255643,0.304732990055357
961,0.308982117398299,0.258202068137421,0.298945006859162,0.438082030881763,0.484352456743111,0.187963689990306,0.267550931218643,0.335313256012877,0.276064254958158
962,0.21427808185665,0.347144864670026,0.29788572628458,0.302660808569492,0.452837803684597,0.264088264562995,0.218963666421362,0.297382880022049,0.301471740316817
963,0.218890179334419,0.377078660329468,0.323727900358365,0.312485379829437,0.457572984340989,0.317056743763001,0.172431082177067,0.298574985791369,0.218665161952282
964,0.19953035204773,0.291177852314094,0.289008012118544,0.438887064159289,0.528523925155887,0.251858970459858,0.120882258966048,0.337780143080414,0.265872132307734
965,0.197358323437792,0.247419286284345,0.303244212167088,0.263418693429179,0.632713007738637,0.225636362884197,0.176918320283855,0.284026145544445,0.260628571048424
966,0.246627666029483,0.259473910340565,0.248796991937546,0.443524677171717,0.323889236900796,0.242917177408312,0.221116514231264,0.216569088907264,0.272288025750503
967,0.268838414844695,0.335729294015847,0.290043365384601,0.266861865221426,0.326100394098715,0.31684621751457,0.271013828744269,0.335518220290565,0.230391857053786
968,0.204864477605662,0.379219618695722,0.301346857387179,0.354508616454018,0.446169878599261,0.351687072690337,0.219029327868097,0.378011837178365,0.181854306317538
969,0.183029150674488,0.327208142491845,0.327842702183908,0.456790785788392,0.320468965172226,0.265167652145652,0.156209214955156,0.362808736770772,0.193244501351728
970,0.329263425096779,0.364598318106706,0.25989262433415,0.326494461431572,0.391091786420747,0.331458932503944,0.332063963102114,0.273630739657027,0.228367661405016
971,0.223261525622944,0.268821675846596,0.265257584412027,0.295141985050018,0.597856850858562,0.198508014333352,0.201974781304339,0.343120664378112,0.281032011592643
972,0.257175058822013,0.290687385182785,0.312223276932963,0.43517369037784,0.555711126925582,0.267772435588398,0.29594702171025,0.282607325930602,0.18678115169852
973,0.174692513030431,0.207363380482379,0.294408125931936,0.408939111021478,0.621146865418332,0.179605851602666,0.206985123749546,0.338589006479138,0.159797571343051
974,0.22225184871448,0.291465434677637,0.294075795445558,0.383081739274686,0.553037667219248,0.212345912518633,0.149022396415847,0.371384161327094,0.296268535366016
975,0.247459033451739,0.177057904005941,0.263470495565879,0.368904721812089,0.412472359525767,0.0802991345124478,0.260012892118408,0.280123325189508,0.211630858024259
976,0.164115967504257,0.371964297051439,0.289767156258003,0.231287310950223,0.328592393388905,0.280381317452483,0.167839450895406,0.336326558375679,0.193649602470743
977,0.175157280023173,0.283561634243726,0.265424319211101,0.316398074741273,0.366612813238286,0.255937282079858,0.207135717891124,0.290742077595279,0.179090355857652
978,0.259577340145701,0.192209658763364,0.262279835467966,0.257655889141177,0.373116024455986,0.130963075549846,0.272192893562849,0.254327822441401,0.274929410709116
979,0.276797369170675,0.195909726866797,0.296609663391637,0.269785766137121,0.409213495319081,0.11930317523593,0.226620542262841,0.303975960708885,0.245926171638384
980,0.266381980187991,0.315010109703762,0.322578553617121,0.287841737739773,0.369585024133765,0.281850355382524,0.298017881016491,0.370911067077633,0.193739538170498
981,0.167394242033218,0.190751042818128,0.252603096417398,0.368294495620235,0.610568738989531,0.178376362475703,0.0932224989291754,0.232723846301423,0.201390965996193
982,0.24583444424634,0.196814877848595,0.261033687207481,0.278922167016245,0.616970578189677,0.168357627190687,0.268863079987203,0.303866726965936,0.181968839751581
983,0.270301109198549,0.355830266094824,0.265673362434103,0.351883146867991,0.469670856971806,0.323132453967325,0.283055292548589,0.343780629279124,0.263184694143568
984,0.315486974498126,0.228269417968393,0.234465732321559,0.317006100449076,0.353258109073892,0.141055992003572,0.268426197523854,0.284695070281085,0.203342599535159
985,0.240770208212419,0.201774988434632,0.260039201774551,0.42278267516006,0.391319154656031,0.117163481671233,0.289171757543214,0.289501746678098,0.161355919155446
986,0.26215379303499,0.324295621414578,0.264119379994704,0.388853412050467,0.556708910908618,0.238700396145643,0.209782078533254,0.31989300477803,0.199159786833899
987,0.164687737341968,0.345494056939669,0.239781443682313,0.288650394496022,0.421185515888881,0.264535063444796,0.188907018996463,0.278281802818161,0.279226365419475
988,0.231534973277829,0.351053410950391,0.260367890656024,0.354316319048615,0.353783309783992,0.267612233379696,0.270592216556524,0.247277243713863,0.282366271250365
989,0.207621002515608,0.174833160307689,0.23690405525344,0.415159532030336,0.342078090624866,0.116924405124249,0.227677311795502,0.255334596275458,0.203874227153369
990,0.293255352124075,0.350217552334649,0.244885902075846,0.270879915230353,0.615359835610273,0.254201909357904,0.34798884784974,0.26573813527621,0.270263729140887
991,0.168306846919296,0.186045726117213,0.239091192747986,0.417969818647541,0.572173754729974,0.175841247912741,0.18294238182726,0.292594827686246,0.177078309908554
992,0.244710019192639,0.2941039913467,0.260736289018245,0.305616803302024,0.5407036726555,0.224348277745294,0.292369998647557,0.301621556893715,0.150969120886075
993,0.196868432769635,0.314580572759906,0.296034177839933,0.346366747509005,0.552730776641357,0.222007925125689,0.139061227749764,0.30907225373758,0.236944468877347
994,0.170514967054768,0.272024584375548,0.30083561086632,0.431024175099282,0.470929817150798,0.253032143054214,0.1666243237087,0.318517429984404,0.147352587330147
995,0.186540918267917,0.297092758395157,0.245939695206727,0.352054684563277,0.367035510785837,0.21020801757623,0.101256403694736,0.241852168750706,0.152855028423792
996,0.27405835889962,0.320147125532907,0.288675033289008,0.383850216707899,0.372316039305433,0.271465960256461,0.267420325283526,0.301304431449186,0.150955891454729
997,0.26061671238193,0.199561329649411,0.292733205433322,0.251988848678103,0.498283033465906,0.163349537659557,0.309144792498272,0.326278380162965,0.252717017240409
998,0.224632308807863,0.338524656993853,0.296923545694868,0.357532992865209,0.529574536618347,0.319878134318011,0.30228621693408,0.301236162605108,0.224967113437082
999,0.181620463689643,0.331616435286847,0.238117307712296,0.338834103215554,0.484006778283855,0.268819758827341,0.118698009951741,0.23608211946456,0.227879318708877
1000,0.236797379023257,0.324254305353365,0.257302438114931,0.345096441314124,0.392862943308943,0.267649725906652,0.206681346398618,0.211522122202757,0.158203616573132


==> data/data_sample1.csv <==
id,speed,occ,vol
1,60.0,9.49381202826518,56
2,60.0,6.0326739558702,36
3,60.0,6.25462623006703,37
4,60.0,9.527247803214719,57
5,60.0,8.9761656321876,53
6,60.0,9.63834992821931,57
7,60.0,9.64911538538097,57
8,60.0,7.04567896959648,42
9,60.0,9.03637743414342,54
10,60.0,8.92899030858096,53
11,59.99667846822739,10.361853353448799,62
12,59.98657285742462,9.71877781462338,58
13,59.97658546568407,4.63389519415532,27
14,59.9706714475695,3.8162913980107396,22
15,59.96473307605879,6.16242520777042,36
16,59.95877035114216,5.21351649436016,31
17,59.95278327282938,2.9112290430828,17
18,59.946771841119045,1.1958471909314898,6
19,59.940736056008376,1.33667068331504,7
20,59.934675917498765,3.6754141779727503,21
21,59.92859142558743,1.8300169474072598,10
22,59.92248258027853,3.3126654530292003,19
23,59.9163493815693,1.46714971148035,8
24,59.91019182946114,0.08774465309359,0
25,59.913008621692654,2.13951795454464,12
26,59.92621128666401,7.40501711987924,44
27,59.93615440553427,7.16467819509647,42
28,59.942837978124615,3.04579102380242,17
29,59.94626200407743,5.28493219408488,31
30,59.94642648392916,10.23978884167915,61
31,59.94333141714335,10.5939979584799,63
32,59.93697680425644,12.59989886835985,75
33,59.92736264508962,17.193008017528342,102
34,59.91448893928528,16.03454282005223,95
35,59.89835568720103,19.72082659162955,117
36,59.87896288901568,19.31431889077235,115
37,59.85719920178066,17.341842845704868,103
38,59.845105219114,23.81146660618015,142
39,59.83301046253396,23.17643168782253,138
40,59.82091493204044,22.672652467800162,135
41,59.80881862763339,19.10159468180834,113
42,59.79672154931301,22.27202734887222,132
43,59.78462369707907,19.436609108440837,115
44,59.7725250709317,27.028676329370434,161
45,59.76042567087094,22.57527271914356,134
46,59.74832549689666,26.8566815797031,159
47,59.73622454900895,29.17613762622896,173
48,59.72412282720781,30.98434899380888,184
49,59.71200005253188,32.356092964124386,192
50,59.711999558384896,26.10332912044548,155
51,59.71199915330037,26.96424596804508,160
52,59.61609258727832,25.13774204039289,148
53,59.438220835507934,26.28890333853182,154
54,59.31489777585788,28.51616059821295,167
55,59.24612341977223,24.637754276203168,144
56,59.231897767251006,29.74355885112513,174
57,59.272220814479496,26.66141275009069,156
58,59.36709256145771,25.604178970524423,150
59,59.51651300818565,30.87527845491692,182
60,59.71199951535054,42.014857748939086,250
61,59.71238593640132,42.230777116976796,251
62,59.70848443076759,36.56760628878928,217
63,59.70455926867342,34.37166138386442,204
64,59.70061045012157,40.15299541100273,239
65,59.69663797510509,36.81963165199511,219
66,59.6809542220314,42.11186319173696,251
67,59.62118621633272,44.5398821241154,265
68,59.56139098969591,43.93863554690211,261
69,59.50156854211353,49.59711905524678,295
70,59.44171887359418,48.8667036544599,290
71,59.38184198412998,49.13677119090155,291
72,59.32193787372695,47.69849212188385,282
73,59.262,45.565108654394706,269
74,58.99815871688653,51.52367433387606,304
75,58.79773441642523,44.52602276414343,261
76,58.62056232224154,51.603104260338526,302
77,58.49344173753262,49.463317605556526,289
78,58.36438400210456,52.57224268759013,307
79,58.34912195134163,51.039897566848126,297
80,58.33685616385443,51.449032781587626,300
81,58.32904981039172,52.58274992194843,307
82,58.27007199903933,53.90841214289645,315
83,58.16530256754791,55.169698734394615,323
84,56.13256241431748,61.41232339704732,361
85,56.41777208110047,60.97761492724697,359
86,52.84970204018176,66.83241568923984,395
87,54.760671969462734,64.22915536149316,381
88,54.37073574551081,64.91964456673941,386
89,46.95503202532627,73.27684442482405,436
90,48.46698977011384,71.8740451526016,429
91,51.08171999600801,69.21930501837397,414
92,45.57152040824558,74.51775177857198,446
93,42.95708417648415,76.64810486031782,459
94,46.18742487050865,73.99008052776826,443
95,46.97792689907944,73.29348362106929,439
96,41.15668148517261,78.02031890345185,468
97,51.0362729416865,69.32585386030148,415
98,47.394148810830345,72.91819799959708,437
99,45.7449476217236,74.37130517148223,446
100,29.014179972331444,85.93154372534237,515
101,25.991554628521182,87.64330693689053,525
102,26.781122063838573,87.20376209480335,523
103,30.838522210194267,84.8577333539523,509
104,28.51134081677265,86.22191968915793,517
105,29.794963107963888,85.47595247255299,512
106,27.489004799456147,86.80522788983463,520
107,36.19535108330828,81.49381481384593,488
108,26.93570386074842,87.11709856389841,522
109,27.878061870236916,86.58434212528809,519
110,21.028721054544143,90.29644263944392,541
111,24.864381895774997,88.26204500122859,529
112,26.61634416816453,87.29592014764901,523
113,22.699710771531823,89.42307341967191,536
114,16.886795923917852,92.3837646177176,554
115,23.66040949466842,88.91207530303178,533
116,28.45853684139509,86.25227760580758,517
117,30.43229065373773,85.09968503316796,510
118,36.15264788533097,81.5220505590062,489
119,41.03125743590304,78.11341803310371,468
120,37.76180924394911,80.43996191689669,482
121,47.88969162337311,72.46321843279485,434
122,53.41849055971225,66.55987801923644,399
123,53.86028733060605,65.99441656406222,395
124,53.95006105979356,65.877052282312,395
125,53.65717800427107,66.25682163960836,397
126,50.46567847224797,69.93146750717739,419
127,52.13336022870686,68.10460320297614,408
128,50.44422734224987,69.95387666777869,419
129,50.24678403109503,70.15896819543039,420
130,50.51122205411954,69.8838061684633,419
131,54.88009230779894,64.60580320198255,387
132,49.950535608292704,70.46283663101975,422
133,55.14741876574377,64.2193841203013,385
134,53.14447191166553,66.901094747992,401
135,53.39083827923521,66.59462980500619,399
136,55.285945065650616,64.01495471265929,384
137,55.98595790234976,62.93258497241601,377
138,55.27788550843562,64.02693018738773,384
139,58.42445530112405,58.10232656627083,348
140,57.76053030497529,59.65977418435317,357
141,57.422092869485205,60.36401452646525,362
142,58.55557226480832,57.75786626375579,346
143,58.21032818862898,58.635372534356925,351
144,59.78131411127942,53.018594379843655,318
145,59.89833329730404,52.05818187056725,312
146,59.921029653390406,51.81395454979809,310
147,59.12984270722978,56.021341533697125,336
148,56.64629401304652,61.82107226339449,370
149,59.52748531164324,54.437128803050996,326
150,59.363159716580896,55.151214595522966,330
151,57.99115574721046,59.14887117989049,354
152,59.34779805074125,55.21297239769359,331
153,59.94469411958697,51.51802888110748,309
154,59.46596921306987,54.71712653940464,328
155,58.69705146071207,57.36814240296225,344
156,58.53275723766257,57.81889474909292,346
157,58.30635306852594,58.40051320722447,350
158,59.269500451226,55.517017418761384,333
159,59.91389946342698,51.89407559437548,311
160,59.35500238461803,55.18410075528195,331
161,59.826470832375456,52.68893696176683,316
162,59.70213896483372,53.522907388118846,321
163,59.43752841687788,54.84110689444278,329
164,60.0,46.557561271585776,279
165,59.0718359538157,56.21880229017984,337
166,60.0,49.26647829740056,295
167,60.0,49.989502862008,299
168,60.0,40.408682679457606,242
169,60.0,41.87774353688733,251
170,60.0,49.15366620415474,294
171,59.948182738253486,51.469371489028994,308
172,59.84964885527229,52.502924495529456,315
173,59.31126895567042,55.356969931506605,332
174,58.835937113911584,56.96438225930225,341
175,59.89096555330746,52.131455358557346,312
176,58.99226566843782,56.479886610254695,338
177,58.74376950290157,57.234841904223025,343
178,59.357810521207504,55.17280339368191,331
179,59.96447453412946,51.21664610491544,307
180,59.75216086422525,53.2135075318538,319
181,59.21711500034803,55.71141036162105,334
182,60.0,49.59852964722964,297
183,59.23408745082881,55.649161254746815,333
184,59.58716574610937,54.147460336813694,324
185,58.46448083515634,57.998747727101964,347
186,55.4821533707627,63.720189851148334,382
187,55.40443268443108,63.83770109093408,383
188,51.47102569356915,68.85136412662538,413
189,52.86379613092039,67.24360252030641,403
190,52.23788724171728,67.98391962082924,407
191,48.5076596790637,71.88258470501933,431
192,50.52142445506213,69.87311368924722,419
193,50.39608347327577,70.00407929932068,420
194,50.048130950065215,70.36323182635678,422
195,49.513346184333365,70.90320331877652,425
196,49.63373746939355,70.78286807545906,424
197,41.76506757844907,77.56426764668264,465
198,39.34835340357012,79.33402929792027,476
199,34.48844117590713,82.60339886684417,495
200,41.770033727083785,77.56051392913739,465
201,37.91802026708575,80.33286153450457,481
202,30.92678725757328,84.80494022790127,508
203,34.95836280310952,82.30172673202529,493
204,36.324979559047016,81.40794780051233,488
205,40.75225659464114,78.31941575238831,469
206,28.68725636185111,86.12059871582332,516
207,22.55349891070391,89.50026428671927,537
208,28.531831142635426,86.21013259282807,517
209,25.11485880118639,88.1254186855773,528
210,36.32833637665421,81.40572109726838,488
211,33.914825828269464,82.96789737237482,497
212,25.529870210710268,87.89796047133767,527
213,35.453524443742964,81.98077258047472,491
214,23.69622667635582,88.89289423298949,533
215,42.19774502260052,77.23528270567999,463
216,38.06309619474644,80.23305572634418,481
217,36.19026613398942,81.49820949692342,488
218,42.86433587381183,76.72051656046044,460
219,41.5769939779736,77.70605079973988,466
220,48.81754295355248,71.58554401141298,429
221,48.71460956056112,71.68466282060405,430
222,50.07533682420166,70.3353788340648,422
223,45.93340862489777,74.20966695274002,445
224,45.9070303142578,74.23235585409019,445
225,51.04402649397103,69.31749369745485,415
226,51.85296496002703,68.4244346814823,410
227,50.94534342783904,69.42362883637797,416
228,49.551586906661576,70.86505560873893,425
229,50.35234783429564,70.00505801004428,418
230,54.11632758581521,65.43673269560462,390
231,49.88348475537493,70.40540739870103,419
232,49.3738873863205,70.8915539764058,421
233,53.43752334670432,66.0254487458549,390
234,53.90837448139356,65.23141354573868,385
235,54.75021846927737,63.7632601424543,375
236,47.540021276292336,72.59114970037537,427
237,51.51784665749648,68.14055464314072,399
238,53.26439339337232,65.63419907675302,383
239,56.22170666502958,59.70476480517608,346
240,54.48767217959037,63.23999748013163,366
241,56.2552144584629,58.78225522798775,339
242,56.953282375019086,55.330782462469216,317
243,56.907916821610215,54.94786599748919,314
244,54.63141437210528,62.370708078562856,358
245,55.36366955888036,60.48146069077727,347
246,54.93639377985063,61.37844531625177,351
247,55.36289794088616,60.07059251969221,343
248,56.52078563746158,51.35777370431831,290
249,56.41344210663159,51.916568147165044,293
250,56.30609177747043,51.626165862112295,291
251,56.198734649977645,50.59183136258333,284
252,55.54801429943158,58.01532631034989,328
253,55.95534740711295,54.43930463642717,306
254,55.472738066426366,57.02355277804491,320
255,55.577030287576704,53.79792447771277,300
256,55.41822500038147,51.07842933945085,283
257,55.239323194251625,55.35906591452024,308
258,55.18845833587646,52.40802779722322,290
259,55.11780000114441,53.967458389491,299
260,55.01852541482542,55.65870973246576,309
261,55.0463882921256,54.991594942941035,305
262,53.13058448381175,63.11655326876948,354
263,52.251582179465565,65.00977506035088,365
264,52.26507844352754,65.06550148068709,366
265,53.02415427399972,63.669228005405955,358
266,54.42738474753954,59.801175612808834,335
267,53.96595076351272,61.10613492692343,342
268,53.94193345802203,61.011593365963236,341
269,54.539194849286616,58.60405434119868,326
270,54.937137734003365,51.34184742108327,282
271,54.86012576632574,48.24017120870513,263
272,54.78327172237635,46.64980200707154,253
273,54.7065756020695,41.732835857999525,223
274,54.63003740539402,43.07396094210591,231
275,54.55365713237599,38.70552358669488,205
276,54.47743478301168,35.260748810910606,183
277,54.4349999999404,35.297458034325416,183
278,54.37969396462525,33.33517290369646,171
279,54.324746602352704,34.87095963594169,180
280,54.2701579131484,29.194674242904412,146
281,54.215927897070536,27.7069397576952,137
282,54.162056554154496,21.935076316663853,102
283,54.10854388424708,22.54051542602903,105
284,54.05538988746609,24.34625160805481,116
285,54.00259456375753,21.941767066048453,101
286,53.95015791320801,17.81377015132557,76
287,53.89807993572531,19.08452162442422,83
288,53.84636063131365,12.43385398861411,43


==> data/multiview_error.csv <==
id,error,num
1,0.6150,2528
2,0.5333,1928
3,0.4515,1247
4,0.4373,1152
5,0.4991,1116
6,0.4089,1456
7,0.3512,1175
8,0.2928,1099
9,0.2576,968
10,0.1604,953
11,0.1582,921
12,0.1702,933
13,0.1450,955
14,0.1478,1043
15,0.1430,1274

==> data/rate.csv <==
x,tmp,order,load
-10,89.11588253503088,6.777611818172222,88.56637690252155
-9,88.42776381172827,8.796652122712679,89.53661335022247
-8,87.0904424921054,10.900666245062858,87.20450696376726
-7,85.07209829215222,13.12875764805825,86.2005513024027
-6,82.46914090397048,15.427641010716265,84.21982800858353
-5,79.21963544164866,17.872119645157284,83.13435801619559
-4,75.40602006767442,20.405661942571555,81.02886094970358
-3,71.15762539025637,23.113090196065812,77.56678879041671
-2,66.37336491414575,25.93465716474924,71.74464143316604
-1,61.28176709323422,28.925021886315747,58.6207739947656
0,55.76168221851097,32.151947943193996,53.996353063237024
1,50.07678666547234,35.552012931426454,44.15680723540608
2,44.09181377201496,39.36179295624333,40.31145365416758
3,38.33333333333333,43.736720554272516,39.9226197665446
4,33.23821339950372,48.97229219143576,47.00851264373435
5,28.805104408352655,55.15629322268326,53.026538312059714
6,24.9781897491821,62.189558927050896,63.15824338155744
7,21.526207605344283,68.87797647031365,73.87380896511878
8,18.481165813186628,75.16445597139253,79.37200095963728
9,15.563815334040477,80.99920405196174,83.59872511296254
10,12.841712354423258,86.11295868078572,86.09060502685186

